Dynamics of hard rods with initial domain wall state

Inspired by recent results on the non-equilibrium dynamics of many-body quantum systems, we study the classical hard rod problem in one dimension with initial domain wall condition. Hard rods are an integrable system, in the sense that for each velocity the density of particles is locally conserved. It was proven by Boldrighini, Dobrushin and Sukhov (1983) that on the hydrodynamic space-time scale, the fluid of hard rods satisfies Euler-type equations which comprise all conservation laws. We provide the general solution to these equations on the line, with an initial condition where the left and right halves are, asymptotically, in different states. The solution is interpreted as being composed of a continuum of contact discontinuities, one for each velocity. This is a classical counterpart of the transport problem solved recently in quantum integrable systems. We provide two independent derivations, one paralleling that in the quantum case, the other using explicitly the microscopic dynamics. Finally, we discuss the Navier-Stokes (viscous) corrections, and study its effect on the broadening of the contact discontinuity and on entropy production.

==> dm2-0-density.dat <==
-14.950000 176.150001
-14.850000 176.449996
-14.750000 172.899998
-14.650000 176.700001
-14.550000 175.650001
-14.450000 180.700001
-14.350000 178.849998
-14.250000 177.350002
-14.150000 173.050000
-14.050000 180.049996
-13.950000 178.950000
-13.850000 178.750001
-13.750000 178.750002
-13.650000 174.200000
-13.550000 179.600000
-13.450000 178.450001
-13.350000 176.800004
-13.250000 171.999998
-13.150000 178.600003
-13.050000 180.200003
-12.950000 174.650001
-12.850000 180.400000
-12.750000 172.549999
-12.650000 177.250002
-12.550000 175.550001
-12.450000 177.649996
-12.350000 179.749996
-12.250000 176.549999
-12.150000 177.450000
-12.050000 176.500001
-11.950000 182.850001
-11.850000 173.849998
-11.750000 175.899994
-11.650000 174.249999
-11.550000 175.000000
-11.450000 178.350003
-11.350000 174.900004
-11.250000 179.149996
-11.150000 179.549998
-11.050000 174.200001
-10.950000 170.900003
-10.850000 176.000000
-10.750000 175.450004
-10.650000 175.399997
-10.550000 173.299999
-10.450000 171.550002
-10.350000 170.850005
-10.250000 177.899999
-10.150000 174.350002
-10.050000 177.249998
-9.950000 177.800003
-9.850000 177.299998
-9.750000 184.799999
-9.650000 177.100001
-9.550000 176.699998
-9.450000 172.400000
-9.350000 173.900004
-9.250000 179.150002
-9.150000 179.299999
-9.050000 175.050003
-8.950000 178.499999
-8.850000 176.750001
-8.750000 172.599998
-8.650000 178.650001
-8.550000 182.350002
-8.450000 184.099997
-8.350000 176.800001
-8.250000 178.150003
-8.150000 172.900004
-8.050000 175.450001
-7.950000 173.549996
-7.850000 173.749995
-7.750000 178.349999
-7.650000 175.749999
-7.550000 178.699996
-7.450000 177.949998
-7.350000 171.300001
-7.250000 181.200003
-7.150000 180.150000
-7.050000 177.149994
-6.950000 180.049998
-6.850000 182.249998
-6.750000 175.949998
-6.650000 174.449999
-6.550000 174.300006
-6.450000 177.049998
-6.350000 178.000004
-6.250000 177.199999
-6.150000 173.849999
-6.050000 176.950002
-5.950000 176.800000
-5.850000 174.450002
-5.750000 181.700002
-5.650000 182.749998
-5.550000 174.750001
-5.450000 175.200003
-5.350000 176.350001
-5.250000 177.699999
-5.150000 174.700002
-5.050000 177.050002
-4.950000 175.950001
-4.850000 178.600001
-4.750000 176.950000
-4.650000 174.599998
-4.550000 181.549999
-4.450000 178.050002
-4.350000 177.949998
-4.250000 173.699997
-4.150000 181.399999
-4.050000 175.699997
-3.950000 177.450004
-3.850000 183.650000
-3.750000 177.500000
-3.650000 178.050000
-3.550000 177.400003
-3.450000 174.400001
-3.350000 179.399999
-3.250000 180.100001
-3.150000 174.899999
-3.050000 175.500003
-2.950000 172.499996
-2.850000 178.100001
-2.750000 178.750003
-2.650000 177.050003
-2.550000 175.450002
-2.450000 173.249999
-2.350000 175.349997
-2.250000 173.200001
-2.150000 179.950001
-2.050000 181.799999
-1.950000 174.600000
-1.850000 180.299999
-1.750000 181.050002
-1.650000 175.399998
-1.550000 180.749997
-1.450000 174.100002
-1.350000 178.400001
-1.250000 179.699999
-1.150000 173.899997
-1.050000 177.049999
-0.950000 177.399999
-0.850000 174.850002
-0.750000 176.300000
-0.650000 180.200002
-0.550000 179.799999
-0.450000 177.850000
-0.350000 174.499998
-0.250000 180.850003
-0.150000 179.799998
-0.050000 178.749999
0.050000 87.950001
0.150000 85.649995
0.250000 87.950002
0.350000 87.500002
0.450000 88.449994
0.550000 91.750002
0.650000 90.950002
0.750000 91.049998
0.850000 89.499996
0.950000 91.300002
1.050000 89.049999
1.150000 90.750003
1.250000 91.749999
1.350000 87.899995
1.450000 86.050001
1.550000 88.000000
1.650000 89.049999
1.750000 86.850000
1.850000 91.750002
1.950000 85.200001
2.050000 88.449999
2.150000 88.900004
2.250000 88.099996
2.350000 88.000001
2.450000 88.499999
2.550000 89.149998
2.650000 88.700000
2.750000 86.849998
2.850000 92.200000
2.950000 89.850001
3.050000 89.800002
3.150000 88.299998
3.250000 90.499998
3.350000 90.300001
3.450000 85.700004
3.550000 88.550000
3.650000 85.599999
3.750000 88.050000
3.850000 87.599997
3.950000 86.800000
4.050000 87.150001
4.150000 92.699996
4.250000 89.350000
4.350000 86.600001
4.450000 90.000002
4.550000 87.350001
4.650000 90.850004
4.750000 88.800003
4.850000 90.249998
4.950000 89.000001
5.050000 91.400002
5.150000 88.150002
5.250000 86.500001
5.350000 90.699999
5.450000 91.699999
5.550000 91.500002
5.650000 88.849997
5.750000 87.749996
5.850000 88.299998
5.950000 91.450000
6.050000 87.699998
6.150000 86.000001
6.250000 86.199999
6.350000 89.549999
6.450000 88.199998
6.550000 90.949999
6.650000 89.999999
6.750000 87.850002
6.850000 88.099996
6.950000 87.650003
7.050000 88.200002
7.150000 88.699999
7.250000 85.900001
7.350000 87.250000
7.450000 87.649998
7.550000 89.099996
7.650000 90.550003
7.750000 87.000000
7.850000 87.899999
7.950000 92.150001
8.050000 88.449999
8.150000 88.150003
8.250000 88.250004
8.350000 88.200002
8.450000 87.550002
8.550000 92.750000
8.650000 89.049998
8.750000 91.750004
8.850000 91.800003
8.950000 85.749999
9.050000 90.350000
9.150000 86.699998
9.250000 92.350001
9.350000 83.450000
9.450000 89.350003
9.550000 88.050002
9.650000 88.199994
9.750000 90.100001
9.850000 88.049999
9.950000 93.300003
10.050000 90.050000
10.150000 89.650000
10.250000 86.999999
10.350000 88.950001
10.450000 86.950000
10.550000 86.900002
10.650000 85.900001
10.750000 85.700002
10.850000 89.599999
10.950000 93.999999
11.050000 87.000001
11.150000 86.850001
11.250000 83.649999
11.350000 93.399998
11.450000 88.500001
11.550000 90.199997
11.650000 84.499994
11.750000 86.649998
11.850000 89.750000
11.950000 92.150002
12.050000 90.900005
12.150000 92.399999
12.250000 91.800002
12.350000 87.399997
12.450000 86.749999
12.550000 86.950002
12.650000 90.500002
12.750000 91.750001
12.850000 85.550003
12.950000 88.000000
13.050000 90.500003
13.150000 89.500001
13.250000 86.750003
13.350000 87.699999
13.450000 86.849998
13.550000 89.500001
13.650000 89.300000
13.750000 91.600000
13.850000 89.050000
13.950000 90.749997
14.050000 89.249999
14.150000 87.549998
14.250000 89.350000
14.350000 89.299997
14.450000 89.650001
14.550000 90.649999
14.650000 88.650004
14.750000 88.050001
14.850000 89.300001
14.950000 89.250003


==> dm2-1-density.dat <==
-14.950000 100.700002
-14.850000 117.199998
-14.750000 131.400002
-14.650000 146.099997
-14.550000 156.800002
-14.450000 162.399999
-14.350000 166.350000
-14.250000 168.999999
-14.150000 172.099998
-14.050000 174.599999
-13.950000 181.099997
-13.850000 175.299998
-13.750000 177.150004
-13.650000 178.850001
-13.550000 177.599999
-13.450000 177.749999
-13.350000 177.400001
-13.250000 175.950000
-13.150000 179.750001
-13.050000 176.350000
-12.950000 177.399995
-12.850000 174.850002
-12.750000 177.099995
-12.650000 176.999998
-12.550000 176.250001
-12.450000 178.399999
-12.350000 175.400000
-12.250000 180.350000
-12.150000 176.599999
-12.050000 178.099999
-11.950000 175.250003
-11.850000 177.499998
-11.750000 175.750003
-11.650000 178.900000
-11.550000 174.199998
-11.450000 176.100001
-11.350000 174.800000
-11.250000 171.399997
-11.150000 175.099999
-11.050000 174.849999
-10.950000 181.400000
-10.850000 169.299997
-10.750000 176.299998
-10.650000 174.999997
-10.550000 177.050002
-10.450000 174.700000
-10.350000 177.449996
-10.250000 173.400003
-10.150000 181.099998
-10.050000 172.499999
-9.950000 179.550002
-9.850000 175.849999
-9.750000 176.149999
-9.650000 177.000005
-9.550000 177.049997
-9.450000 176.700000
-9.350000 177.750000
-9.250000 174.050000
-9.150000 178.750000
-9.050000 180.600001
-8.950000 176.050003
-8.850000 174.649998
-8.750000 175.550001
-8.650000 179.949996
-8.550000 182.400002
-8.450000 180.049997
-8.350000 173.799997
-8.250000 171.999999
-8.150000 179.150006
-8.050000 175.700002
-7.950000 175.649999
-7.850000 178.849998
-7.750000 175.049997
-7.650000 178.199999
-7.550000 181.000003
-7.450000 174.799998
-7.350000 179.049999
-7.250000 176.899998
-7.150000 179.400003
-7.050000 176.100004
-6.950000 178.400001
-6.850000 175.450002
-6.750000 173.699997
-6.650000 176.249997
-6.550000 176.799994
-6.450000 183.350001
-6.350000 175.300003
-6.250000 173.149997
-6.150000 178.700000
-6.050000 178.099999
-5.950000 176.999999
-5.850000 178.049998
-5.750000 177.500000
-5.650000 174.949996
-5.550000 175.949999
-5.450000 179.149998
-5.350000 175.650000
-5.250000 178.200001
-5.150000 175.699998
-5.050000 176.149999
-4.950000 176.950000
-4.850000 179.699998
-4.750000 175.700001
-4.650000 178.550003
-4.550000 177.799997
-4.450000 175.550000
-4.350000 179.600003
-4.250000 180.200000
-4.150000 175.250004
-4.050000 178.350003
-3.950000 176.149997
-3.850000 174.749998
-3.750000 175.100000
-3.650000 175.750001
-3.550000 175.650000
-3.450000 178.799996
-3.350000 180.200001
-3.250000 177.500001
-3.150000 179.699999
-3.050000 177.849998
-2.950000 179.050003
-2.850000 176.649999
-2.750000 175.800001
-2.650000 178.699998
-2.550000 175.449998
-2.450000 175.550002
-2.350000 175.350002
-2.250000 178.850000
-2.150000 174.700001
-2.050000 182.800004
-1.950000 175.249999
-1.850000 172.300001
-1.750000 177.950001
-1.650000 178.650003
-1.550000 179.150001
-1.450000 179.250001
-1.350000 177.800002
-1.250000 175.850000
-1.150000 183.149999
-1.050000 176.050002
-0.950000 176.250001
-0.850000 177.600002
-0.750000 173.299998
-0.650000 174.100001
-0.550000 167.450000
-0.450000 165.649999
-0.350000 160.149999
-0.250000 155.850002
-0.150000 146.600002
-0.050000 140.350001
0.050000 127.300003
0.150000 117.699997
0.250000 112.849999
0.350000 109.899996
0.450000 98.799997
0.550000 95.849999
0.650000 96.049999
0.750000 91.099996
0.850000 87.000004
0.950000 88.049998
1.050000 91.200000
1.150000 89.750001
1.250000 92.550001
1.350000 87.250002
1.450000 90.149999
1.550000 87.300000
1.650000 88.900000
1.750000 87.049998
1.850000 89.600000
1.950000 86.350000
2.050000 88.250004
2.150000 89.250001
2.250000 91.000002
2.350000 90.500001
2.450000 86.800004
2.550000 92.300000
2.650000 87.200002
2.750000 87.799998
2.850000 90.550003
2.950000 85.250002
3.050000 89.550000
3.150000 89.250000
3.250000 88.250001
3.350000 89.449999
3.450000 89.700001
3.550000 86.249997
3.650000 87.049998
3.750000 85.850004
3.850000 89.450000
3.950000 91.349999
4.050000 87.949999
4.150000 87.399999
4.250000 86.850003
4.350000 93.900001
4.450000 90.249996
4.550000 89.800003
4.650000 87.549998
4.750000 88.500000
4.850000 88.949997
4.950000 89.650001
5.050000 88.399998
5.150000 89.150000
5.250000 89.300001
5.350000 91.700002
5.450000 87.700004
5.550000 91.549999
5.650000 86.799995
5.750000 86.950000
5.850000 90.399999
5.950000 89.500001
6.050000 85.499998
6.150000 89.950002
6.250000 87.650003
6.350000 86.050000
6.450000 91.999998
6.550000 89.849999
6.650000 89.900003
6.750000 87.050001
6.850000 86.199996
6.950000 88.300001
7.050000 88.699998
7.150000 88.350001
7.250000 88.300002
7.350000 88.250001
7.450000 86.900003
7.550000 87.400000
7.650000 86.450001
7.750000 88.649995
7.850000 89.850001
7.950000 87.750002
8.050000 91.200001
8.150000 90.600000
8.250000 87.550003
8.350000 94.649999
8.450000 89.700002
8.550000 87.800000
8.650000 87.849999
8.750000 86.900005
8.850000 89.250000
8.950000 87.849999
9.050000 91.050005
9.150000 89.600002
9.250000 88.800000
9.350000 88.849997
9.450000 90.500000
9.550000 87.900002
9.650000 90.400000
9.750000 88.899999
9.850000 88.400004
9.950000 87.049999
10.050000 87.700001
10.150000 89.949999
10.250000 88.049998
10.350000 89.050001
10.450000 88.099997
10.550000 87.949997
10.650000 89.100003
10.750000 88.999996
10.850000 89.749998
10.950000 88.800001
11.050000 89.750000
11.150000 88.250001
11.250000 85.149999
11.350000 89.799997
11.450000 90.900003
11.550000 84.600002
11.650000 86.499998
11.750000 89.149998
11.850000 90.299999
11.950000 89.550000
12.050000 87.650003
12.150000 90.149999
12.250000 89.450002
12.350000 88.200001
12.450000 87.600002
12.550000 92.600001
12.650000 91.149999
12.750000 87.249997
12.850000 91.449997
12.950000 90.500002
13.050000 91.049997
13.150000 85.850000
13.250000 88.250002
13.350000 87.550002
13.450000 90.300003
13.550000 86.450004
13.650000 88.999997
13.750000 89.300001
13.850000 86.949998
13.950000 88.200002
14.050000 87.249999
14.150000 91.150001
14.250000 88.999999
14.350000 83.550002
14.450000 80.899998
14.550000 77.850002
14.650000 74.750004
14.750000 69.550003
14.850000 57.100001
14.950000 49.999999


==> dm2-1-solution.dat <==
-14.950000 177.245385
-14.850000 177.245385
-14.750000 177.245385
-14.650000 177.245385
-14.550000 177.245385
-14.450000 177.245385
-14.350000 177.245385
-14.250000 177.245385
-14.150000 177.245385
-14.050000 177.245385
-13.950000 177.245385
-13.850000 177.245385
-13.750000 177.245385
-13.650000 177.245385
-13.550000 177.245385
-13.450000 177.245385
-13.350000 177.245385
-13.250000 177.245385
-13.150000 177.245385
-13.050000 177.245385
-12.950000 177.245385
-12.850000 177.245385
-12.750000 177.245385
-12.650000 177.245385
-12.550000 177.245385
-12.450000 177.245385
-12.350000 177.245385
-12.250000 177.245385
-12.150000 177.245385
-12.050000 177.245385
-11.950000 177.245385
-11.850000 177.245385
-11.750000 177.245385
-11.650000 177.245385
-11.550000 177.245385
-11.450000 177.245385
-11.350000 177.245385
-11.250000 177.245385
-11.150000 177.245385
-11.050000 177.245385
-10.950000 177.245385
-10.850000 177.245385
-10.750000 177.245385
-10.650000 177.245385
-10.550000 177.245385
-10.450000 177.245385
-10.350000 177.245385
-10.250000 177.245385
-10.150000 177.245385
-10.050000 177.245385
-9.950000 177.245385
-9.850000 177.245385
-9.750000 177.245385
-9.650000 177.245385
-9.550000 177.245385
-9.450000 177.245385
-9.350000 177.245385
-9.250000 177.245385
-9.150000 177.245385
-9.050000 177.245385
-8.950000 177.245385
-8.850000 177.245385
-8.750000 177.245385
-8.650000 177.245385
-8.550000 177.245385
-8.450000 177.245385
-8.350000 177.245385
-8.250000 177.245385
-8.150000 177.245385
-8.050000 177.245385
-7.950000 177.245385
-7.850000 177.245385
-7.750000 177.245385
-7.650000 177.245385
-7.550000 177.245385
-7.450000 177.245385
-7.350000 177.245385
-7.250000 177.245385
-7.150000 177.245385
-7.050000 177.245385
-6.950000 177.245385
-6.850000 177.245385
-6.750000 177.245385
-6.650000 177.245385
-6.550000 177.245385
-6.450000 177.245385
-6.350000 177.245385
-6.250000 177.245385
-6.150000 177.245385
-6.050000 177.245385
-5.950000 177.245385
-5.850000 177.245385
-5.750000 177.245385
-5.650000 177.245385
-5.550000 177.245385
-5.450000 177.245385
-5.350000 177.245385
-5.250000 177.245385
-5.150000 177.245385
-5.050000 177.245385
-4.950000 177.245385
-4.850000 177.245385
-4.750000 177.245385
-4.650000 177.245385
-4.550000 177.245385
-4.450000 177.245385
-4.350000 177.245385
-4.250000 177.245385
-4.150000 177.245385
-4.050000 177.245385
-3.950000 177.245385
-3.850000 177.245385
-3.750000 177.245385
-3.650000 177.245385
-3.550000 177.245385
-3.450000 177.245385
-3.350000 177.245385
-3.250000 177.245385
-3.150000 177.245385
-3.050000 177.245385
-2.950000 177.245385
-2.850000 177.245385
-2.750000 177.245385
-2.650000 177.245385
-2.550000 177.245385
-2.450000 177.245385
-2.350000 177.245383
-2.250000 177.245378
-2.150000 177.245362
-2.050000 177.245308
-1.950000 177.245150
-1.850000 177.244702
-1.750000 177.243459
-1.650000 177.240330
-1.550000 177.232774
-1.450000 177.214955
-1.350000 177.176804
-1.250000 177.098325
-1.150000 176.940972
-1.050000 176.654237
-0.950000 176.138157
-0.850000 175.293247
-0.750000 173.926708
-0.650000 171.914089
-0.550000 168.984194
-0.450000 165.005351
-0.350000 159.879470
-0.250000 153.478371
-0.150000 146.044110
-0.050000 137.876858
0.050000 129.230884
0.150000 120.611566
0.250000 112.696707
0.350000 105.881348
0.450000 100.291013
0.550000 96.091630
0.650000 93.142811
0.750000 91.178275
0.850000 89.999664
0.950000 89.313258
1.050000 88.948375
1.150000 88.769287
1.250000 88.683803
1.350000 88.646613
1.450000 88.631647
1.550000 88.625783
1.650000 88.623693
1.750000 88.623003
1.850000 88.622781
1.950000 88.622716
2.050000 88.622699
2.150000 88.622694
2.250000 88.622693
2.350000 88.622693
2.450000 88.622693
2.550000 88.622693
2.650000 88.622693
2.750000 88.622693
2.850000 88.622693
2.950000 88.622693
3.050000 88.622693
3.150000 88.622693
3.250000 88.622693
3.350000 88.622693
3.450000 88.622693
3.550000 88.622693
3.650000 88.622693
3.750000 88.622693
3.850000 88.622693
3.950000 88.622693
4.050000 88.622693
4.150000 88.622693
4.250000 88.622693
4.350000 88.622693
4.450000 88.622693
4.550000 88.622693
4.650000 88.622693
4.750000 88.622693
4.850000 88.622693
4.950000 88.622693
5.050000 88.622693
5.150000 88.622693
5.250000 88.622693
5.350000 88.622693
5.450000 88.622693
5.550000 88.622693
5.650000 88.622693
5.750000 88.622693
5.850000 88.622693
5.950000 88.622693
6.050000 88.622693
6.150000 88.622693
6.250000 88.622693
6.350000 88.622693
6.450000 88.622693
6.550000 88.622693
6.650000 88.622693
6.750000 88.622693
6.850000 88.622693
6.950000 88.622693
7.050000 88.622693
7.150000 88.622693
7.250000 88.622693
7.350000 88.622693
7.450000 88.622693
7.550000 88.622693
7.650000 88.622693
7.750000 88.622693
7.850000 88.622693
7.950000 88.622693
8.050000 88.622693
8.150000 88.622693
8.250000 88.622693
8.350000 88.622693
8.450000 88.622693
8.550000 88.622693
8.650000 88.622693
8.750000 88.622693
8.850000 88.622693
8.950000 88.622693
9.050000 88.622693
9.150000 88.622693
9.250000 88.622693
9.350000 88.622693
9.450000 88.622693
9.550000 88.622693
9.650000 88.622693
9.750000 88.622693
9.850000 88.622693
9.950000 88.622693
10.050000 88.622693
10.150000 88.622693
10.250000 88.622693
10.350000 88.622693
10.450000 88.622693
10.550000 88.622693
10.650000 88.622693
10.750000 88.622693
10.850000 88.622693
10.950000 88.622693
11.050000 88.622693
11.150000 88.622693
11.250000 88.622693
11.350000 88.622693
11.450000 88.622693
11.550000 88.622693
11.650000 88.622693
11.750000 88.622693
11.850000 88.622693
11.950000 88.622693
12.050000 88.622693
12.150000 88.622693
12.250000 88.622693
12.350000 88.622693
12.450000 88.622693
12.550000 88.622693
12.650000 88.622693
12.750000 88.622693
12.850000 88.622693
12.950000 88.622693
13.050000 88.622693
13.150000 88.622693
13.250000 88.622693
13.350000 88.622693
13.450000 88.622693
13.550000 88.622693
13.650000 88.622693
13.750000 88.622693
13.850000 88.622693
13.950000 88.622693
14.050000 88.622693
14.150000 88.622693
14.250000 88.622693
14.350000 88.622693
14.450000 88.622693
14.550000 88.622693
14.650000 88.622693
14.750000 88.622693
14.850000 88.622693
14.950000 88.622693


==> dm2-2-current.dat <==
-14.950000 -56.250969
-14.850000 -55.943129
-14.750000 -51.372133
-14.650000 -51.246553
-14.550000 -47.054145
-14.450000 -42.563398
-14.350000 -41.534621
-14.250000 -37.170720
-14.150000 -30.899438
-14.050000 -27.940056
-13.950000 -25.542619
-13.850000 -21.940614
-13.750000 -16.804939
-13.650000 -16.501233
-13.550000 -10.165090
-13.450000 -8.678734
-13.350000 -6.996560
-13.250000 -8.370798
-13.150000 -5.975175
-13.050000 -1.923554
-12.950000 -5.451903
-12.850000 -0.837819
-12.750000 -0.589323
-12.650000 0.024848
-12.550000 1.563263
-12.450000 -0.454544
-12.350000 0.121923
-12.250000 2.239657
-12.150000 0.891511
-12.050000 1.738119
-11.950000 1.042734
-11.850000 -0.473387
-11.750000 1.840015
-11.650000 2.122753
-11.550000 2.911424
-11.450000 -2.800488
-11.350000 1.524175
-11.250000 2.945843
-11.150000 1.802669
-11.050000 0.678039
-10.950000 -2.558588
-10.850000 0.667963
-10.750000 -1.538223
-10.650000 4.130545
-10.550000 0.078375
-10.450000 -1.289782
-10.350000 0.050993
-10.250000 -0.582376
-10.150000 -0.777976
-10.050000 0.740314
-9.950000 2.223577
-9.850000 -1.299690
-9.750000 -1.207153
-9.650000 2.204250
-9.550000 -0.814734
-9.450000 -4.578127
-9.350000 -3.753315
-9.250000 0.686403
-9.150000 -1.998365
-9.050000 -2.748902
-8.950000 -0.286382
-8.850000 -0.304873
-8.750000 -2.158261
-8.650000 0.355534
-8.550000 4.108038
-8.450000 -0.430306
-8.350000 -3.636995
-8.250000 -1.631957
-8.150000 0.559472
-8.050000 -1.496157
-7.950000 1.258291
-7.850000 -1.325740
-7.750000 1.823402
-7.650000 -1.979592
-7.550000 -1.969126
-7.450000 0.194399
-7.350000 -0.469246
-7.250000 1.587783
-7.150000 -0.027542
-7.050000 -0.050048
-6.950000 -0.997425
-6.850000 -0.531992
-6.750000 -4.108708
-6.650000 -0.597628
-6.550000 0.238417
-6.450000 0.939806
-6.350000 -2.174325
-6.250000 0.303466
-6.150000 2.446481
-6.050000 -4.254919
-5.950000 0.637594
-5.850000 0.403185
-5.750000 0.371237
-5.650000 -1.560363
-5.550000 -1.433118
-5.450000 -1.567379
-5.350000 1.020066
-5.250000 3.314648
-5.150000 -0.004284
-5.050000 -0.002998
-4.950000 0.550826
-4.850000 -1.408012
-4.750000 2.356256
-4.650000 -2.265273
-4.550000 1.111382
-4.450000 3.115611
-4.350000 0.975958
-4.250000 3.088201
-4.150000 1.214966
-4.050000 1.322584
-3.950000 -0.169224
-3.850000 2.257639
-3.750000 -3.738008
-3.650000 -0.958414
-3.550000 -2.669491
-3.450000 -4.210557
-3.350000 0.910399
-3.250000 -3.120609
-3.150000 1.256659
-3.050000 3.171608
-2.950000 -0.829821
-2.850000 1.621519
-2.750000 -5.843636
-2.650000 2.918157
-2.550000 -0.686390
-2.450000 3.081879
-2.350000 2.664491
-2.250000 7.883879
-2.150000 1.147671
-2.050000 2.135139
-1.950000 2.606915
-1.850000 6.322777
-1.750000 2.140780
-1.650000 1.914987
-1.550000 5.100236
-1.450000 4.408939
-1.350000 7.140855
-1.250000 10.279378
-1.150000 11.618465
-1.050000 10.410175
-0.950000 11.961781
-0.850000 17.376267
-0.750000 19.533940
-0.650000 23.840441
-0.550000 22.324273
-0.450000 25.727720
-0.350000 24.323457
-0.250000 28.930567
-0.150000 28.795833
-0.050000 26.940823
0.050000 28.162525
0.150000 28.968420
0.250000 25.517207
0.350000 21.943026
0.450000 22.384754
0.550000 24.317179
0.650000 23.198512
0.750000 17.689843
0.850000 14.128752
0.950000 13.000589
1.050000 13.734150
1.150000 8.710160
1.250000 6.276333
1.350000 6.048052
1.450000 3.314630
1.550000 3.567948
1.650000 3.509527
1.750000 2.575781
1.850000 -0.558628
1.950000 2.360476
2.050000 -5.559831
2.150000 0.902473
2.250000 2.664144
2.350000 0.221533
2.450000 2.114408
2.550000 -0.355915
2.650000 -0.724815
2.750000 3.597762
2.850000 0.053025
2.950000 -0.410063
3.050000 -0.498745
3.150000 0.667109
3.250000 1.539707
3.350000 -0.274979
3.450000 0.774704
3.550000 0.391681
3.650000 1.661335
3.750000 0.494465
3.850000 -2.264596
3.950000 -0.958347
4.050000 -0.862573
4.150000 0.964127
4.250000 -0.499988
4.350000 -1.392885
4.450000 1.758796
4.550000 -0.446284
4.650000 0.698858
4.750000 1.641048
4.850000 2.013536
4.950000 -1.980174
5.050000 -0.226117
5.150000 -0.645134
5.250000 2.104065
5.350000 1.098755
5.450000 1.026156
5.550000 -1.504321
5.650000 -1.698466
5.750000 0.425504
5.850000 1.663901
5.950000 1.661332
6.050000 0.729377
6.150000 -3.141025
6.250000 -2.420256
6.350000 1.230782
6.450000 -2.629328
6.550000 -0.799821
6.650000 1.480088
6.750000 0.930361
6.850000 2.018419
6.950000 2.065885
7.050000 -0.081527
7.150000 0.090934
7.250000 1.449058
7.350000 0.537535
7.450000 -2.617475
7.550000 0.572195
7.650000 -1.894980
7.750000 2.329927
7.850000 -0.727978
7.950000 -0.972534
8.050000 -0.170353
8.150000 -0.969818
8.250000 0.387333
8.350000 -0.007093
8.450000 1.378259
8.550000 -1.038429
8.650000 1.535660
8.750000 -1.260346
8.850000 1.025616
8.950000 3.244214
9.050000 -0.476966
9.150000 1.508551
9.250000 0.758392
9.350000 1.843723
9.450000 -0.456932
9.550000 0.806923
9.650000 0.478149
9.750000 1.221076
9.850000 -0.652630
9.950000 2.517164
10.050000 -2.131292
10.150000 0.956654
10.250000 -1.378043
10.350000 -2.651041
10.450000 0.627101
10.550000 0.274727
10.650000 1.782197
10.750000 -0.957121
10.850000 1.047135
10.950000 2.440043
11.050000 1.140887
11.150000 2.001367
11.250000 0.585371
11.350000 -0.239707
11.450000 -2.067133
11.550000 -0.275287
11.650000 0.152006
11.750000 -3.043263
11.850000 0.926259
11.950000 -0.814295
12.050000 0.659217
12.150000 -0.574781
12.250000 -0.809521
12.350000 -0.786511
12.450000 2.496609
12.550000 2.075324
12.650000 -0.515010
12.750000 -0.420148
12.850000 3.244572
12.950000 2.101267
13.050000 -1.392050
13.150000 3.619613
13.250000 5.224581
13.350000 1.082627
13.450000 5.475990
13.550000 4.158419
13.650000 6.188367
13.750000 5.068429
13.850000 6.716587
13.950000 10.304005
14.050000 10.922774
14.150000 15.613879
14.250000 13.665339
14.350000 18.614777
14.450000 18.762295
14.550000 21.089464
14.650000 22.258277
14.750000 24.668602
14.850000 26.876137
14.950000 25.296603


==> dm2-2-density.dat <==
-14.950000 99.800002
-14.850000 108.450003
-14.750000 113.049996
-14.650000 122.150003
-14.550000 127.900003
-14.450000 134.450002
-14.350000 143.949999
-14.250000 145.149996
-14.150000 153.399997
-14.050000 158.100001
-13.950000 159.400002
-13.850000 160.900002
-13.750000 163.099997
-13.650000 172.299999
-13.550000 165.600002
-13.450000 173.950001
-13.350000 176.450002
-13.250000 174.149999
-13.150000 176.150001
-13.050000 178.200001
-12.950000 177.250002
-12.850000 173.449998
-12.750000 174.150000
-12.650000 176.850000
-12.550000 174.349999
-12.450000 177.050000
-12.350000 172.850000
-12.250000 180.500002
-12.150000 175.849999
-12.050000 178.450003
-11.950000 175.899995
-11.850000 178.649999
-11.750000 174.249997
-11.650000 176.550000
-11.550000 174.649999
-11.450000 173.900000
-11.350000 174.950004
-11.250000 176.250001
-11.150000 178.650002
-11.050000 176.099999
-10.950000 173.949997
-10.850000 176.500000
-10.750000 173.800002
-10.650000 178.100001
-10.550000 175.299997
-10.450000 176.199999
-10.350000 174.850000
-10.250000 174.149998
-10.150000 178.850004
-10.050000 175.700003
-9.950000 178.949997
-9.850000 180.899997
-9.750000 175.700000
-9.650000 175.700001
-9.550000 177.299998
-9.450000 178.650000
-9.350000 171.900000
-9.250000 181.800000
-9.150000 178.900000
-9.050000 174.900003
-8.950000 177.650003
-8.850000 177.800001
-8.750000 177.199998
-8.650000 176.400003
-8.550000 180.499999
-8.450000 175.550004
-8.350000 177.299999
-8.250000 181.700000
-8.150000 170.699998
-8.050000 176.350003
-7.950000 174.600000
-7.850000 178.050000
-7.750000 176.550003
-7.650000 175.600003
-7.550000 178.600000
-7.450000 175.099996
-7.350000 179.600006
-7.250000 181.949998
-7.150000 177.150001
-7.050000 175.949999
-6.950000 172.999997
-6.850000 177.200000
-6.750000 180.999998
-6.650000 179.399997
-6.550000 175.349996
-6.450000 176.499999
-6.350000 175.949998
-6.250000 176.349998
-6.150000 177.699996
-6.050000 178.549998
-5.950000 178.249999
-5.850000 176.249995
-5.750000 179.600001
-5.650000 175.500001
-5.550000 174.550000
-5.450000 177.449999
-5.350000 173.750004
-5.250000 172.349997
-5.150000 176.850006
-5.050000 176.199998
-4.950000 181.099999
-4.850000 177.900000
-4.750000 182.800000
-4.650000 172.099998
-4.550000 177.749999
-4.450000 177.349998
-4.350000 177.850000
-4.250000 177.400000
-4.150000 174.450002
-4.050000 174.850000
-3.950000 179.000000
-3.850000 176.649996
-3.750000 175.100003
-3.650000 176.900001
-3.550000 182.399994
-3.450000 178.199999
-3.350000 182.150001
-3.250000 178.049999
-3.150000 177.549999
-3.050000 173.949998
-2.950000 175.400004
-2.850000 176.199997
-2.750000 175.850001
-2.650000 174.349998
-2.550000 177.899999
-2.450000 176.749999
-2.350000 179.050001
-2.250000 178.250003
-2.150000 177.199997
-2.050000 176.500000
-1.950000 175.949998
-1.850000 174.750003
-1.750000 175.649998
-1.650000 175.000001
-1.550000 178.750001
-1.450000 176.549999
-1.350000 172.950000
-1.250000 171.050002
-1.150000 170.650000
-1.050000 171.400001
-0.950000 169.700003
-0.850000 162.600008
-0.750000 159.549998
-0.650000 160.150001
-0.550000 156.950002
-0.450000 151.300001
-0.350000 151.350000
-0.250000 144.649997
-0.150000 144.000001
-0.050000 132.600001
0.050000 133.599997
0.150000 125.800003
0.250000 123.050000
0.350000 120.199999
0.450000 110.999999
0.550000 113.600002
0.650000 108.199997
0.750000 101.100000
0.850000 102.999999
0.950000 99.750002
1.050000 94.650004
1.150000 96.999998
1.250000 93.950000
1.350000 93.099997
1.450000 91.199999
1.550000 89.799995
1.650000 89.549996
1.750000 93.799999
1.850000 85.649997
1.950000 89.350001
2.050000 90.599999
2.150000 87.350004
2.250000 90.900001
2.350000 88.799999
2.450000 89.449999
2.550000 91.050000
2.650000 89.150002
2.750000 88.200001
2.850000 86.900004
2.950000 90.150005
3.050000 85.050003
3.150000 86.700003
3.250000 87.099998
3.350000 87.599997
3.450000 88.900001
3.550000 88.649997
3.650000 92.800002
3.750000 86.900000
3.850000 89.649999
3.950000 86.800002
4.050000 88.949996
4.150000 89.049997
4.250000 87.650004
4.350000 91.300003
4.450000 89.750001
4.550000 90.599997
4.650000 87.550001
4.750000 89.549997
4.850000 87.700003
4.950000 91.000000
5.050000 90.700000
5.150000 89.600002
5.250000 88.500000
5.350000 89.050000
5.450000 89.250001
5.550000 88.300000
5.650000 88.300001
5.750000 92.350000
5.850000 88.149998
5.950000 87.500001
6.050000 86.499995
6.150000 86.149997
6.250000 89.100000
6.350000 86.349999
6.450000 87.049998
6.550000 89.799998
6.650000 91.150005
6.750000 89.700007
6.850000 86.949997
6.950000 88.300000
7.050000 88.550000
7.150000 87.149997
7.250000 88.650000
7.350000 89.000003
7.450000 90.500001
7.550000 87.450003
7.650000 87.800001
7.750000 89.850004
7.850000 89.349997
7.950000 89.249998
8.050000 88.449998
8.150000 84.999999
8.250000 87.099999
8.350000 89.499998
8.450000 90.200000
8.550000 88.400004
8.650000 91.649999
8.750000 88.050000
8.850000 88.099999
8.950000 88.100002
9.050000 90.249999
9.150000 89.999998
9.250000 89.350001
9.350000 91.249998
9.450000 91.750005
9.550000 85.699996
9.650000 88.399995
9.750000 91.000001
9.850000 87.900002
9.950000 90.249999
10.050000 88.350000
10.150000 88.500001
10.250000 89.400001
10.350000 85.649997
10.450000 86.150001
10.550000 88.950000
10.650000 88.650003
10.750000 85.999999
10.850000 90.550000
10.950000 90.600003
11.050000 91.200003
11.150000 87.299995
11.250000 90.099997
11.350000 90.749995
11.450000 92.200000
11.550000 90.200000
11.650000 86.500000
11.750000 83.800000
11.850000 86.299997
11.950000 87.750000
12.050000 88.049997
12.150000 88.400001
12.250000 87.149998
12.350000 89.149998
12.450000 90.999999
12.550000 88.750000
12.650000 91.999999
12.750000 87.500003
12.850000 88.750001
12.950000 90.400000
13.050000 87.499997
13.150000 90.349997
13.250000 91.400000
13.350000 85.200003
13.450000 86.050003
13.550000 89.300003
13.650000 87.650002
13.750000 82.700002
13.850000 83.950004
13.950000 82.799997
14.050000 78.949999
14.150000 77.699996
14.250000 70.750003
14.350000 72.450005
14.450000 68.650000
14.550000 66.700004
14.650000 60.800000
14.750000 56.700001
14.850000 54.100001
14.950000 46.200002


==> dm2-2-solution.dat <==
-14.950000 177.245385
-14.850000 177.245385
-14.750000 177.245385
-14.650000 177.245385
-14.550000 177.245385
-14.450000 177.245385
-14.350000 177.245385
-14.250000 177.245385
-14.150000 177.245385
-14.050000 177.245385
-13.950000 177.245385
-13.850000 177.245385
-13.750000 177.245385
-13.650000 177.245385
-13.550000 177.245385
-13.450000 177.245385
-13.350000 177.245385
-13.250000 177.245385
-13.150000 177.245385
-13.050000 177.245385
-12.950000 177.245385
-12.850000 177.245385
-12.750000 177.245385
-12.650000 177.245385
-12.550000 177.245385
-12.450000 177.245385
-12.350000 177.245385
-12.250000 177.245385
-12.150000 177.245385
-12.050000 177.245385
-11.950000 177.245385
-11.850000 177.245385
-11.750000 177.245385
-11.650000 177.245385
-11.550000 177.245385
-11.450000 177.245385
-11.350000 177.245385
-11.250000 177.245385
-11.150000 177.245385
-11.050000 177.245385
-10.950000 177.245385
-10.850000 177.245385
-10.750000 177.245385
-10.650000 177.245385
-10.550000 177.245385
-10.450000 177.245385
-10.350000 177.245385
-10.250000 177.245385
-10.150000 177.245385
-10.050000 177.245385
-9.950000 177.245385
-9.850000 177.245385
-9.750000 177.245385
-9.650000 177.245385
-9.550000 177.245385
-9.450000 177.245385
-9.350000 177.245385
-9.250000 177.245385
-9.150000 177.245385
-9.050000 177.245385
-8.950000 177.245385
-8.850000 177.245385
-8.750000 177.245385
-8.650000 177.245385
-8.550000 177.245385
-8.450000 177.245385
-8.350000 177.245385
-8.250000 177.245385
-8.150000 177.245385
-8.050000 177.245385
-7.950000 177.245385
-7.850000 177.245385
-7.750000 177.245385
-7.650000 177.245385
-7.550000 177.245385
-7.450000 177.245385
-7.350000 177.245385
-7.250000 177.245385
-7.150000 177.245385
-7.050000 177.245385
-6.950000 177.245385
-6.850000 177.245385
-6.750000 177.245385
-6.650000 177.245385
-6.550000 177.245385
-6.450000 177.245385
-6.350000 177.245385
-6.250000 177.245385
-6.150000 177.245385
-6.050000 177.245385
-5.950000 177.245385
-5.850000 177.245385
-5.750000 177.245385
-5.650000 177.245385
-5.550000 177.245385
-5.450000 177.245385
-5.350000 177.245385
-5.250000 177.245385
-5.150000 177.245385
-5.050000 177.245385
-4.950000 177.245385
-4.850000 177.245384
-4.750000 177.245384
-4.650000 177.245382
-4.550000 177.245380
-4.450000 177.245376
-4.350000 177.245368
-4.250000 177.245354
-4.150000 177.245329
-4.050000 177.245284
-3.950000 177.245206
-3.850000 177.245079
-3.750000 177.244857
-3.650000 177.244486
-3.550000 177.243907
-3.450000 177.242934
-3.350000 177.241375
-3.250000 177.239032
-3.150000 177.235256
-3.050000 177.229448
-2.950000 177.221062
-2.850000 177.208083
-2.750000 177.188920
-2.650000 177.162338
-2.550000 177.122825
-2.450000 177.066826
-2.350000 176.992196
-2.250000 176.885635
-2.150000 176.740660
-2.050000 176.546122
-1.950000 176.300334
-1.850000 175.967651
-1.750000 175.538972
-1.650000 175.018368
-1.550000 174.341044
-1.450000 173.502629
-1.350000 172.478682
-1.250000 171.244788
-1.150000 169.777610
-1.050000 168.130055
-0.950000 166.147810
-0.850000 163.881468
-0.750000 161.215933
-0.650000 158.356937
-0.550000 155.216803
-0.450000 151.813303
-0.350000 148.023080
-0.250000 144.016882
-0.150000 140.006697
-0.050000 135.726395
0.050000 131.395299
0.150000 127.078099
0.250000 122.678893
0.350000 118.587200
0.450000 114.693889
0.550000 110.911656
0.650000 107.436264
0.750000 104.296430
0.850000 101.604461
0.950000 99.155924
1.050000 96.980810
1.150000 95.215520
1.250000 93.750247
1.350000 92.554279
1.450000 91.594325
1.550000 90.836542
1.650000 90.229252
1.750000 89.784544
1.850000 89.450671
1.950000 89.196361
2.050000 89.019360
2.150000 88.892912
2.250000 88.801325
2.350000 88.740718
2.450000 88.699505
2.550000 88.671113
2.650000 88.653246
2.750000 88.641680
2.850000 88.634100
2.950000 88.629564
3.050000 88.626768
3.150000 88.625025
3.250000 88.624033
3.350000 88.623451
3.450000 88.623106
3.550000 88.622919
3.650000 88.622815
3.750000 88.622756
3.850000 88.622726
3.950000 88.622710
4.050000 88.622701
4.150000 88.622697
4.250000 88.622695
4.350000 88.622694
4.450000 88.622693
4.550000 88.622693
4.650000 88.622693
4.750000 88.622693
4.850000 88.622693
4.950000 88.622693
5.050000 88.622693
5.150000 88.622693
5.250000 88.622693
5.350000 88.622693
5.450000 88.622693
5.550000 88.622693
5.650000 88.622693
5.750000 88.622693
5.850000 88.622693
5.950000 88.622693
6.050000 88.622693
6.150000 88.622693
6.250000 88.622693
6.350000 88.622693
6.450000 88.622693
6.550000 88.622693
6.650000 88.622693
6.750000 88.622693
6.850000 88.622693
6.950000 88.622693
7.050000 88.622693
7.150000 88.622693
7.250000 88.622693
7.350000 88.622693
7.450000 88.622693
7.550000 88.622693
7.650000 88.622693
7.750000 88.622693
7.850000 88.622693
7.950000 88.622693
8.050000 88.622693
8.150000 88.622693
8.250000 88.622693
8.350000 88.622693
8.450000 88.622693
8.550000 88.622693
8.650000 88.622693
8.750000 88.622693
8.850000 88.622693
8.950000 88.622693
9.050000 88.622693
9.150000 88.622693
9.250000 88.622693
9.350000 88.622693
9.450000 88.622693
9.550000 88.622693
9.650000 88.622693
9.750000 88.622693
9.850000 88.622693
9.950000 88.622693
10.050000 88.622693
10.150000 88.622693
10.250000 88.622693
10.350000 88.622693
10.450000 88.622693
10.550000 88.622693
10.650000 88.622693
10.750000 88.622693
10.850000 88.622693
10.950000 88.622693
11.050000 88.622693
11.150000 88.622693
11.250000 88.622693
11.350000 88.622693
11.450000 88.622693
11.550000 88.622693
11.650000 88.622693
11.750000 88.622693
11.850000 88.622693
11.950000 88.622693
12.050000 88.622693
12.150000 88.622693
12.250000 88.622693
12.350000 88.622693
12.450000 88.622693
12.550000 88.622693
12.650000 88.622693
12.750000 88.622693
12.850000 88.622693
12.950000 88.622693
13.050000 88.622693
13.150000 88.622693
13.250000 88.622693
13.350000 88.622693
13.450000 88.622693
13.550000 88.622693
13.650000 88.622693
13.750000 88.622693
13.850000 88.622693
13.950000 88.622693
14.050000 88.622693
14.150000 88.622693
14.250000 88.622693
14.350000 88.622693
14.450000 88.622693
14.550000 88.622693
14.650000 88.622693
14.750000 88.622693
14.850000 88.622693
14.950000 88.622693


==> dm2-2-solutioncur.dat <==
-14.950000 -0.000000
-14.850000 -0.000000
-14.750000 -0.000000
-14.650000 -0.000000
-14.550000 -0.000000
-14.450000 -0.000000
-14.350000 -0.000000
-14.250000 -0.000000
-14.150000 -0.000000
-14.050000 -0.000000
-13.950000 -0.000000
-13.850000 -0.000000
-13.750000 -0.000000
-13.650000 -0.000000
-13.550000 -0.000000
-13.450000 -0.000000
-13.350000 -0.000000
-13.250000 -0.000000
-13.150000 -0.000000
-13.050000 -0.000000
-12.950000 -0.000000
-12.850000 -0.000000
-12.750000 -0.000000
-12.650000 -0.000000
-12.550000 -0.000000
-12.450000 -0.000000
-12.350000 -0.000000
-12.250000 -0.000000
-12.150000 -0.000000
-12.050000 -0.000000
-11.950000 -0.000000
-11.850000 -0.000000
-11.750000 -0.000000
-11.650000 -0.000000
-11.550000 -0.000000
-11.450000 -0.000000
-11.350000 -0.000000
-11.250000 -0.000000
-11.150000 -0.000000
-11.050000 -0.000000
-10.950000 -0.000000
-10.850000 -0.000000
-10.750000 -0.000000
-10.650000 -0.000000
-10.550000 -0.000000
-10.450000 -0.000000
-10.350000 -0.000000
-10.250000 -0.000000
-10.150000 -0.000000
-10.050000 -0.000000
-9.950000 -0.000000
-9.850000 -0.000000
-9.750000 -0.000000
-9.650000 -0.000000
-9.550000 -0.000000
-9.450000 -0.000000
-9.350000 -0.000000
-9.250000 -0.000000
-9.150000 -0.000000
-9.050000 -0.000000
-8.950000 -0.000000
-8.850000 -0.000000
-8.750000 -0.000000
-8.650000 -0.000000
-8.550000 -0.000000
-8.450000 -0.000000
-8.350000 -0.000000
-8.250000 -0.000000
-8.150000 -0.000000
-8.050000 -0.000000
-7.950000 -0.000000
-7.850000 -0.000000
-7.750000 -0.000000
-7.650000 -0.000000
-7.550000 -0.000000
-7.450000 -0.000000
-7.350000 -0.000000
-7.250000 -0.000000
-7.150000 0.000000
-7.050000 0.000000
-6.950000 0.000000
-6.850000 0.000000
-6.750000 0.000000
-6.650000 0.000000
-6.550000 0.000000
-6.450000 0.000000
-6.350000 0.000000
-6.250000 0.000000
-6.150000 0.000000
-6.050000 0.000000
-5.950000 0.000000
-5.850000 0.000000
-5.750000 0.000000
-5.650000 0.000000
-5.550000 0.000000
-5.450000 0.000000
-5.350000 0.000000
-5.250000 0.000000
-5.150000 0.000000
-5.050000 0.000001
-4.950000 0.000002
-4.850000 0.000003
-4.750000 0.000007
-4.650000 0.000013
-4.550000 0.000023
-4.450000 0.000043
-4.350000 0.000078
-4.250000 0.000137
-4.150000 0.000243
-4.050000 0.000427
-3.950000 0.000738
-3.850000 0.001232
-3.750000 0.002073
-3.650000 0.003440
-3.550000 0.005522
-3.450000 0.008918
-3.350000 0.014203
-3.250000 0.021915
-3.150000 0.033965
-3.050000 0.051915
-2.950000 0.077004
-2.850000 0.114541
-2.750000 0.168027
-2.650000 0.239591
-2.550000 0.342039
-2.450000 0.481568
-2.350000 0.660134
-2.250000 0.904520
-2.150000 1.222341
-2.050000 1.629147
-1.950000 2.118819
-1.850000 2.748602
-1.750000 3.516805
-1.650000 4.398308
-1.550000 5.478097
-1.450000 6.730171
-1.350000 8.156190
-1.250000 9.750477
-1.150000 11.498823
-1.050000 13.300391
-0.950000 15.273359
-0.850000 17.302855
-0.750000 19.418955
-0.650000 21.399451
-0.550000 23.264132
-0.450000 24.949847
-0.350000 26.447563
-0.250000 27.623590
-0.150000 28.403118
-0.050000 28.812546
0.050000 28.793053
0.150000 28.343389
0.250000 27.440659
0.350000 26.189465
0.450000 24.616582
0.550000 22.711850
0.650000 20.610299
0.750000 18.395476
0.850000 16.231226
0.950000 14.022452
1.050000 11.839510
1.150000 9.888724
1.250000 8.123919
1.350000 6.564854
1.450000 5.218373
1.550000 4.080490
1.650000 3.107535
1.750000 2.350234
1.850000 1.748709
1.950000 1.265007
2.050000 0.910526
2.150000 0.644809
2.250000 0.443169
2.350000 0.303631
2.450000 0.204680
2.550000 0.133667
2.650000 0.087179
2.750000 0.055945
2.850000 0.034717
2.950000 0.021555
3.050000 0.013168
3.150000 0.007765
3.250000 0.004590
3.350000 0.002669
3.450000 0.001496
3.550000 0.000842
3.650000 0.000466
3.750000 0.000248
3.850000 0.000133
3.950000 0.000070
4.050000 0.000035
4.150000 0.000018
4.250000 0.000009
4.350000 0.000004
4.450000 0.000002
4.550000 0.000001
4.650000 0.000000
4.750000 0.000000
4.850000 0.000000
4.950000 0.000000
5.050000 0.000000
5.150000 0.000000
5.250000 0.000000
5.350000 0.000000
5.450000 0.000000
5.550000 0.000000
5.650000 0.000000
5.750000 0.000000
5.850000 0.000000
5.950000 0.000000
6.050000 0.000000
6.150000 0.000000
6.250000 0.000000
6.350000 0.000000
6.450000 0.000000
6.550000 -0.000000
6.650000 -0.000000
6.750000 -0.000000
6.850000 -0.000000
6.950000 -0.000000
7.050000 -0.000000
7.150000 -0.000000
7.250000 -0.000000
7.350000 -0.000000
7.450000 -0.000000
7.550000 -0.000000
7.650000 -0.000000
7.750000 -0.000000
7.850000 -0.000000
7.950000 -0.000000
8.050000 -0.000000
8.150000 -0.000000
8.250000 -0.000000
8.350000 -0.000000
8.450000 -0.000000
8.550000 -0.000000
8.650000 -0.000000
8.750000 -0.000000
8.850000 -0.000000
8.950000 -0.000000
9.050000 -0.000000
9.150000 -0.000000
9.250000 -0.000000
9.350000 -0.000000
9.450000 -0.000000
9.550000 -0.000000
9.650000 -0.000000
9.750000 -0.000000
9.850000 -0.000000
9.950000 -0.000000
10.050000 -0.000000
10.150000 -0.000000
10.250000 -0.000000
10.350000 -0.000000
10.450000 -0.000000
10.550000 -0.000000
10.650000 -0.000000
10.750000 -0.000000
10.850000 -0.000000
10.950000 -0.000000
11.050000 -0.000000
11.150000 -0.000000
11.250000 -0.000000
11.350000 -0.000000
11.450000 -0.000000
11.550000 -0.000000
11.650000 -0.000000
11.750000 -0.000000
11.850000 -0.000000
11.950000 -0.000000
12.050000 -0.000000
12.150000 -0.000000
12.250000 -0.000000
12.350000 -0.000000
12.450000 -0.000000
12.550000 -0.000000
12.650000 -0.000000
12.750000 -0.000000
12.850000 -0.000000
12.950000 -0.000000
13.050000 -0.000000
13.150000 -0.000000
13.250000 -0.000000
13.350000 -0.000000
13.450000 -0.000000
13.550000 -0.000000
13.650000 -0.000000
13.750000 -0.000000
13.850000 -0.000000
13.950000 -0.000000
14.050000 -0.000000
14.150000 -0.000000
14.250000 -0.000000
14.350000 -0.000000
14.450000 -0.000000
14.550000 -0.000000
14.650000 -0.000000
14.750000 -0.000000
14.850000 -0.000000
14.950000 -0.000000


==> dm2-2-solutiontest.dat <==
-14.950000 -0.000000
-14.850000 -0.000000
-14.750000 -0.000000
-14.650000 -0.000000
-14.550000 -0.000000
-14.450000 -0.000000
-14.350000 -0.000000
-14.250000 -0.000000
-14.150000 -0.000000
-14.050000 -0.000000
-13.950000 -0.000000
-13.850000 -0.000000
-13.750000 -0.000000
-13.650000 -0.000000
-13.550000 -0.000000
-13.450000 -0.000000
-13.350000 -0.000000
-13.250000 -0.000000
-13.150000 -0.000000
-13.050000 -0.000000
-12.950000 -0.000000
-12.850000 -0.000000
-12.750000 -0.000000
-12.650000 -0.000000
-12.550000 -0.000000
-12.450000 -0.000000
-12.350000 -0.000000
-12.250000 -0.000000
-12.150000 -0.000000
-12.050000 -0.000000
-11.950000 -0.000000
-11.850000 -0.000000
-11.750000 -0.000000
-11.650000 -0.000000
-11.550000 -0.000000
-11.450000 -0.000000
-11.350000 -0.000000
-11.250000 -0.000000
-11.150000 -0.000000
-11.050000 -0.000000
-10.950000 -0.000000
-10.850000 -0.000000
-10.750000 -0.000000
-10.650000 -0.000000
-10.550000 -0.000000
-10.450000 -0.000000
-10.350000 -0.000000
-10.250000 -0.000000
-10.150000 -0.000000
-10.050000 -0.000000
-9.950000 -0.000000
-9.850000 -0.000000
-9.750000 -0.000000
-9.650000 -0.000000
-9.550000 -0.000000
-9.450000 -0.000000
-9.350000 -0.000000
-9.250000 -0.000000
-9.150000 -0.000000
-9.050000 -0.000000
-8.950000 -0.000000
-8.850000 -0.000000
-8.750000 -0.000000
-8.650000 -0.000000
-8.550000 -0.000000
-8.450000 -0.000000
-8.350000 -0.000000
-8.250000 -0.000000
-8.150000 -0.000000
-8.050000 -0.000000
-7.950000 -0.000000
-7.850000 -0.000000
-7.750000 -0.000000
-7.650000 -0.000000
-7.550000 -0.000000
-7.450000 -0.000000
-7.350000 -0.000000
-7.250000 -0.000000
-7.150000 0.000000
-7.050000 0.000000
-6.950000 0.000000
-6.850000 0.000000
-6.750000 0.000000
-6.650000 0.000000
-6.550000 0.000000
-6.450000 0.000000
-6.350000 0.000000
-6.250000 0.000000
-6.150000 0.000000
-6.050000 0.000000
-5.950000 0.000000
-5.850000 0.000000
-5.750000 0.000000
-5.650000 0.000000
-5.550000 0.000000
-5.450000 0.000000
-5.350000 0.000000
-5.250000 0.000000
-5.150000 0.000000
-5.050000 0.000001
-4.950000 0.000002
-4.850000 0.000003
-4.750000 0.000007
-4.650000 0.000013
-4.550000 0.000023
-4.450000 0.000043
-4.350000 0.000078
-4.250000 0.000137
-4.150000 0.000243
-4.050000 0.000427
-3.950000 0.000738
-3.850000 0.001232
-3.750000 0.002073
-3.650000 0.003440
-3.550000 0.005522
-3.450000 0.008918
-3.350000 0.014203
-3.250000 0.021915
-3.150000 0.033965
-3.050000 0.051915
-2.950000 0.077004
-2.850000 0.114541
-2.750000 0.168027
-2.650000 0.239591
-2.550000 0.342039
-2.450000 0.481568
-2.350000 0.660134
-2.250000 0.904520
-2.150000 1.222341
-2.050000 1.629147
-1.950000 2.118819
-1.850000 2.748602
-1.750000 3.516805
-1.650000 4.398308
-1.550000 5.478097
-1.450000 6.730171
-1.350000 8.156190
-1.250000 9.750477
-1.150000 11.498823
-1.050000 13.300391
-0.950000 15.273359
-0.850000 17.302855
-0.750000 19.418955
-0.650000 21.399451
-0.550000 23.264132
-0.450000 24.949847
-0.350000 26.447563
-0.250000 27.623590
-0.150000 28.403118
-0.050000 28.812546
0.050000 28.793053
0.150000 28.343389
0.250000 27.440659
0.350000 26.189465
0.450000 24.616582
0.550000 22.711850
0.650000 20.610299
0.750000 18.395476
0.850000 16.231226
0.950000 14.022452
1.050000 11.839510
1.150000 9.888724
1.250000 8.123919
1.350000 6.564854
1.450000 5.218373
1.550000 4.080490
1.650000 3.107535
1.750000 2.350234
1.850000 1.748709
1.950000 1.265007
2.050000 0.910526
2.150000 0.644809
2.250000 0.443169
2.350000 0.303631
2.450000 0.204680
2.550000 0.133667
2.650000 0.087179
2.750000 0.055945
2.850000 0.034717
2.950000 0.021555
3.050000 0.013168
3.150000 0.007765
3.250000 0.004590
3.350000 0.002669
3.450000 0.001496
3.550000 0.000842
3.650000 0.000466
3.750000 0.000248
3.850000 0.000133
3.950000 0.000070
4.050000 0.000035
4.150000 0.000018
4.250000 0.000009
4.350000 0.000004
4.450000 0.000002
4.550000 0.000001
4.650000 0.000000
4.750000 0.000000
4.850000 0.000000
4.950000 0.000000
5.050000 0.000000
5.150000 0.000000
5.250000 0.000000
5.350000 0.000000
5.450000 0.000000
5.550000 0.000000
5.650000 0.000000
5.750000 0.000000
5.850000 0.000000
5.950000 0.000000
6.050000 0.000000
6.150000 0.000000
6.250000 0.000000
6.350000 0.000000
6.450000 0.000000
6.550000 -0.000000
6.650000 -0.000000
6.750000 -0.000000
6.850000 -0.000000
6.950000 -0.000000
7.050000 -0.000000
7.150000 -0.000000
7.250000 -0.000000
7.350000 -0.000000
7.450000 -0.000000
7.550000 -0.000000
7.650000 -0.000000
7.750000 -0.000000
7.850000 -0.000000
7.950000 -0.000000
8.050000 -0.000000
8.150000 -0.000000
8.250000 -0.000000
8.350000 -0.000000
8.450000 -0.000000
8.550000 -0.000000
8.650000 -0.000000
8.750000 -0.000000
8.850000 -0.000000
8.950000 -0.000000
9.050000 -0.000000
9.150000 -0.000000
9.250000 -0.000000
9.350000 -0.000000
9.450000 -0.000000
9.550000 -0.000000
9.650000 -0.000000
9.750000 -0.000000
9.850000 -0.000000
9.950000 -0.000000
10.050000 -0.000000
10.150000 -0.000000
10.250000 -0.000000
10.350000 -0.000000
10.450000 -0.000000
10.550000 -0.000000
10.650000 -0.000000
10.750000 -0.000000
10.850000 -0.000000
10.950000 -0.000000
11.050000 -0.000000
11.150000 -0.000000
11.250000 -0.000000
11.350000 -0.000000
11.450000 -0.000000
11.550000 -0.000000
11.650000 -0.000000
11.750000 -0.000000
11.850000 -0.000000
11.950000 -0.000000
12.050000 -0.000000
12.150000 -0.000000
12.250000 -0.000000
12.350000 -0.000000
12.450000 -0.000000
12.550000 -0.000000
12.650000 -0.000000
12.750000 -0.000000
12.850000 -0.000000
12.950000 -0.000000
13.050000 -0.000000
13.150000 -0.000000
13.250000 -0.000000
13.350000 -0.000000
13.450000 -0.000000
13.550000 -0.000000
13.650000 -0.000000
13.750000 -0.000000
13.850000 -0.000000
13.950000 -0.000000
14.050000 -0.000000
14.150000 -0.000000
14.250000 -0.000000
14.350000 -0.000000
14.450000 -0.000000
14.550000 -0.000000
14.650000 -0.000000
14.750000 -0.000000
14.850000 -0.000000
14.950000 -0.000000


==> dm2-4-current.dat <==
-14.950000 -52.357622
-14.850000 -56.492697
-14.750000 -55.904156
-14.650000 -54.737920
-14.550000 -52.107841
-14.450000 -51.382594
-14.350000 -52.195143
-14.250000 -48.711757
-14.150000 -45.735741
-14.050000 -46.136060
-13.950000 -43.970245
-13.850000 -41.310760
-13.750000 -40.451648
-13.650000 -37.529129
-13.550000 -38.992006
-13.450000 -33.489763
-13.350000 -33.615043
-13.250000 -29.418619
-13.150000 -28.196371
-13.050000 -24.936422
-12.950000 -26.861232
-12.850000 -23.859285
-12.750000 -24.608597
-12.650000 -17.897068
-12.550000 -17.127280
-12.450000 -14.486196
-12.350000 -13.448785
-12.250000 -15.399137
-12.150000 -11.791313
-12.050000 -12.607935
-11.950000 -9.173463
-11.850000 -10.036599
-11.750000 -7.094844
-11.650000 -4.397001
-11.550000 -7.791968
-11.450000 -5.757256
-11.350000 -3.719723
-11.250000 -5.071881
-11.150000 0.739274
-11.050000 -3.883054
-10.950000 -4.384448
-10.850000 -1.630964
-10.750000 -3.030742
-10.650000 -6.017038
-10.550000 -0.937959
-10.450000 -0.465262
-10.350000 -1.553976
-10.250000 -3.109662
-10.150000 -2.995641
-10.050000 -2.868006
-9.950000 0.624517
-9.850000 -0.286087
-9.750000 1.692847
-9.650000 -2.540492
-9.550000 0.976582
-9.450000 1.835139
-9.350000 2.322477
-9.250000 -3.078227
-9.150000 -0.286839
-9.050000 1.393469
-8.950000 0.924057
-8.850000 1.110351
-8.750000 -2.928282
-8.650000 -4.292032
-8.550000 1.739434
-8.450000 -0.957026
-8.350000 0.055015
-8.250000 0.330069
-8.150000 0.586970
-8.050000 -1.996923
-7.950000 -3.496312
-7.850000 -0.729536
-7.750000 -1.819260
-7.650000 -2.072631
-7.550000 2.217861
-7.450000 -1.154862
-7.350000 -3.206063
-7.250000 0.928500
-7.150000 -3.982807
-7.050000 -3.112337
-6.950000 -2.337843
-6.850000 0.482999
-6.750000 -0.037950
-6.650000 -0.062135
-6.550000 0.662250
-6.450000 1.927799
-6.350000 1.789880
-6.250000 1.510770
-6.150000 0.880099
-6.050000 -1.693045
-5.950000 0.041110
-5.850000 -5.815581
-5.750000 2.063670
-5.650000 3.755190
-5.550000 0.650323
-5.450000 2.756115
-5.350000 1.178379
-5.250000 0.711023
-5.150000 0.302628
-5.050000 -0.045306
-4.950000 -2.322809
-4.850000 2.820934
-4.750000 -3.259105
-4.650000 -0.519136
-4.550000 2.838788
-4.450000 1.224368
-4.350000 0.830578
-4.250000 -1.288185
-4.150000 1.551565
-4.050000 0.666201
-3.950000 0.986123
-3.850000 2.202565
-3.750000 2.990649
-3.650000 5.460961
-3.550000 3.849105
-3.450000 6.234715
-3.350000 7.464376
-3.250000 4.321920
-3.150000 6.218820
-3.050000 5.632533
-2.950000 4.175083
-2.850000 7.917821
-2.750000 2.095156
-2.650000 9.400917
-2.550000 7.546612
-2.450000 12.595968
-2.350000 11.141032
-2.250000 11.563068
-2.150000 14.634893
-2.050000 13.116379
-1.950000 12.650348
-1.850000 14.789722
-1.750000 16.287764
-1.650000 15.438007
-1.550000 17.644259
-1.450000 19.655136
-1.350000 21.390414
-1.250000 23.909730
-1.150000 23.683290
-1.050000 22.137474
-0.950000 25.104457
-0.850000 21.990237
-0.750000 27.111091
-0.650000 26.908813
-0.550000 28.641045
-0.450000 27.907212
-0.350000 30.185281
-0.250000 28.810104
-0.150000 32.475179
-0.050000 25.992714
0.050000 26.574245
0.150000 26.879674
0.250000 30.166442
0.350000 26.679508
0.450000 28.689393
0.550000 28.238628
0.650000 27.097227
0.750000 28.096776
0.850000 22.487092
0.950000 21.753700
1.050000 21.425888
1.150000 21.404599
1.250000 22.601013
1.350000 18.368003
1.450000 18.933047
1.550000 17.521270
1.650000 17.381785
1.750000 19.519051
1.850000 14.793985
1.950000 12.755792
2.050000 11.609171
2.150000 9.861705
2.250000 10.193656
2.350000 8.756655
2.450000 8.570820
2.550000 7.724872
2.650000 5.290785
2.750000 3.714411
2.850000 6.552324
2.950000 6.847513
3.050000 2.092334
3.150000 4.102440
3.250000 2.425525
3.350000 2.889454
3.450000 1.494233
3.550000 2.970440
3.650000 2.219119
3.750000 0.105304
3.850000 -1.049811
3.950000 2.375138
4.050000 0.201733
4.150000 0.854919
4.250000 3.728272
4.350000 -0.354508
4.450000 -1.315002
4.550000 -0.085204
4.650000 -0.118297
4.750000 0.983582
4.850000 -0.694825
4.950000 0.672627
5.050000 -0.196076
5.150000 2.474539
5.250000 2.834233
5.350000 0.547189
5.450000 1.197098
5.550000 -1.444977
5.650000 0.028099
5.750000 -1.665369
5.850000 0.167156
5.950000 2.024255
6.050000 -0.927859
6.150000 -0.496362
6.250000 -1.041577
6.350000 0.593456
6.450000 1.189219
6.550000 0.356903
6.650000 -1.459315
6.750000 2.137331
6.850000 0.491535
6.950000 -0.798833
7.050000 1.639291
7.150000 -0.542097
7.250000 0.195858
7.350000 1.066053
7.450000 0.601034
7.550000 -1.778927
7.650000 -2.256015
7.750000 -0.308520
7.850000 -2.736809
7.950000 0.669314
8.050000 -0.821492
8.150000 1.727648
8.250000 -0.494697
8.350000 2.533518
8.450000 1.809460
8.550000 -2.129493
8.650000 0.426541
8.750000 -0.047769
8.850000 0.791409
8.950000 -1.234439
9.050000 1.199938
9.150000 -1.063030
9.250000 0.589500
9.350000 0.914019
9.450000 2.873486
9.550000 1.437186
9.650000 1.231695
9.750000 -0.523914
9.850000 0.771750
9.950000 0.876157
10.050000 0.079085
10.150000 0.235882
10.250000 0.194513
10.350000 0.278248
10.450000 0.607233
10.550000 0.299357
10.650000 1.209771
10.750000 -1.262085
10.850000 -1.140333
10.950000 2.480907
11.050000 1.673181
11.150000 2.248563
11.250000 -0.294505
11.350000 3.324265
11.450000 0.492957
11.550000 4.142578
11.650000 4.306474
11.750000 1.784666
11.850000 2.718565
11.950000 3.404797
12.050000 6.631020
12.150000 6.952596
12.250000 6.874598
12.350000 7.140232
12.450000 4.773960
12.550000 7.652533
12.650000 6.809652
12.750000 10.178663
12.850000 9.528600
12.950000 7.939771
13.050000 11.957029
13.150000 11.300173
13.250000 13.628010
13.350000 13.816971
13.450000 14.356569
13.550000 17.528990
13.650000 17.150118
13.750000 19.729729
13.850000 21.810169
13.950000 20.574570
14.050000 20.446193
14.150000 22.752830
14.250000 22.500556
14.350000 25.544168
14.450000 24.917204
14.550000 24.241349
14.650000 25.044911
14.750000 25.440421
14.850000 27.325298
14.950000 26.176579


==> dm2-4-density.dat <==
-14.950000 92.449999
-14.850000 102.099997
-14.750000 104.500003
-14.650000 107.799999
-14.550000 109.150002
-14.450000 113.800003
-14.350000 119.799999
-14.250000 125.350000
-14.150000 124.350000
-14.050000 131.950000
-13.950000 136.399999
-13.850000 136.300001
-13.750000 143.650001
-13.650000 144.250000
-13.550000 145.500000
-13.450000 144.500001
-13.350000 149.199996
-13.250000 151.700000
-13.150000 154.400003
-13.050000 153.999996
-12.950000 157.750003
-12.850000 156.400003
-12.750000 163.850002
-12.650000 164.700002
-12.550000 166.049999
-12.450000 165.450001
-12.350000 170.549999
-12.250000 174.150002
-12.150000 165.700001
-12.050000 169.500004
-11.950000 168.649999
-11.850000 171.850001
-11.750000 174.550002
-11.650000 172.200003
-11.550000 172.850001
-11.450000 171.050000
-11.350000 172.200001
-11.250000 179.049997
-11.150000 177.149995
-11.050000 174.699997
-10.950000 175.050001
-10.850000 173.000000
-10.750000 175.250003
-10.650000 173.049998
-10.550000 179.500001
-10.450000 180.600002
-10.350000 172.800004
-10.250000 181.049999
-10.150000 174.850000
-10.050000 177.800004
-9.950000 175.800003
-9.850000 177.600002
-9.750000 172.850002
-9.650000 179.450003
-9.550000 176.249997
-9.450000 175.200004
-9.350000 177.800001
-9.250000 176.549998
-9.150000 175.299997
-9.050000 177.999999
-8.950000 180.149999
-8.850000 180.349998
-8.750000 175.049996
-8.650000 181.350000
-8.550000 178.999996
-8.450000 174.749995
-8.350000 176.950004
-8.250000 177.700001
-8.150000 176.500001
-8.050000 176.850000
-7.950000 177.749996
-7.850000 176.499996
-7.750000 177.449996
-7.650000 177.149997
-7.550000 173.999997
-7.450000 178.999997
-7.350000 177.599997
-7.250000 178.849999
-7.150000 181.899999
-7.050000 176.550004
-6.950000 177.799998
-6.850000 176.449994
-6.750000 169.899996
-6.650000 179.800003
-6.550000 174.850001
-6.450000 174.250000
-6.350000 172.150001
-6.250000 173.100001
-6.150000 178.000000
-6.050000 177.899999
-5.950000 179.550003
-5.850000 172.849999
-5.750000 177.700003
-5.650000 176.150005
-5.550000 175.999999
-5.450000 174.650005
-5.350000 179.549999
-5.250000 177.800002
-5.150000 176.950001
-5.050000 173.899999
-4.950000 177.149997
-4.850000 177.199998
-4.750000 179.049999
-4.650000 180.750001
-4.550000 174.500002
-4.450000 177.199997
-4.350000 178.999998
-4.250000 177.600003
-4.150000 179.599998
-4.050000 175.250000
-3.950000 177.749996
-3.850000 171.900002
-3.750000 171.449998
-3.650000 176.750003
-3.550000 177.650003
-3.450000 178.000003
-3.350000 173.599998
-3.250000 171.900001
-3.150000 174.600002
-3.050000 174.550003
-2.950000 170.999998
-2.850000 172.550003
-2.750000 175.249999
-2.650000 171.800002
-2.550000 169.999996
-2.450000 174.850002
-2.350000 175.900002
-2.250000 172.900002
-2.150000 168.850000
-2.050000 169.300001
-1.950000 164.700001
-1.850000 163.900001
-1.750000 164.199995
-1.650000 162.800003
-1.550000 158.549995
-1.450000 160.400005
-1.350000 162.200000
-1.250000 157.399998
-1.150000 155.200001
-1.050000 154.099999
-0.950000 154.100002
-0.850000 150.949996
-0.750000 153.150002
-0.650000 153.200004
-0.550000 150.650000
-0.450000 143.149998
-0.350000 143.149998
-0.250000 140.699999
-0.150000 141.049998
-0.050000 134.150001
0.050000 131.249999
0.150000 128.350000
0.250000 126.950002
0.350000 128.599998
0.450000 122.999992
0.550000 123.749996
0.650000 120.700005
0.750000 119.249998
0.850000 115.699997
0.950000 114.299996
1.050000 110.899997
1.150000 113.649997
1.250000 110.099999
1.350000 107.299999
1.450000 102.650000
1.550000 104.350003
1.650000 99.499994
1.750000 102.650002
1.850000 98.299998
1.950000 93.550001
2.050000 94.550002
2.150000 94.850001
2.250000 96.500005
2.350000 92.549999
2.450000 98.349999
2.550000 90.649999
2.650000 93.299995
2.750000 95.100001
2.850000 90.799997
2.950000 95.100000
3.050000 89.800001
3.150000 85.599997
3.250000 87.449999
3.350000 92.049997
3.450000 86.400002
3.550000 89.600002
3.650000 92.299996
3.750000 90.850000
3.850000 92.100000
3.950000 87.250004
4.050000 90.500000
4.150000 87.750000
4.250000 94.149997
4.350000 88.049999
4.450000 89.999999
4.550000 85.950000
4.650000 87.349998
4.750000 87.900000
4.850000 91.200002
4.950000 88.550001
5.050000 88.800000
5.150000 87.500001
5.250000 93.350001
5.350000 91.799997
5.450000 88.249999
5.550000 89.350004
5.650000 87.050001
5.750000 86.999999
5.850000 88.749997
5.950000 90.600002
6.050000 86.949999
6.150000 86.250000
6.250000 88.900000
6.350000 91.250003
6.450000 87.349996
6.550000 87.950000
6.650000 87.450001
6.750000 91.699999
6.850000 88.700002
6.950000 88.549999
7.050000 86.850000
7.150000 89.300004
7.250000 89.150001
7.350000 90.149997
7.450000 89.700001
7.550000 86.449999
7.650000 88.699997
7.750000 87.500002
7.850000 86.900005
7.950000 90.049997
8.050000 87.700001
8.150000 86.550001
8.250000 88.600002
8.350000 89.250001
8.450000 88.900000
8.550000 88.550005
8.650000 88.300004
8.750000 88.750003
8.850000 90.099999
8.950000 87.500003
9.050000 86.999999
9.150000 89.899997
9.250000 88.299997
9.350000 89.049999
9.450000 87.700002
9.550000 90.449998
9.650000 90.350002
9.750000 90.449997
9.850000 89.999996
9.950000 88.050001
10.050000 88.949999
10.150000 88.600000
10.250000 88.049999
10.350000 89.050003
10.450000 89.850001
10.550000 88.700003
10.650000 86.399998
10.750000 90.700000
10.850000 90.549996
10.950000 87.550000
11.050000 87.099995
11.150000 87.100001
11.250000 86.050002
11.350000 87.599996
11.450000 88.550001
11.550000 88.900001
11.650000 91.199998
11.750000 87.599998
11.850000 85.850000
11.950000 85.250002
12.050000 84.050004
12.150000 84.499996
12.250000 84.700001
12.350000 85.000000
12.450000 85.499997
12.550000 84.699999
12.650000 83.850003
12.750000 86.949997
12.850000 81.949999
12.950000 83.550001
13.050000 79.799996
13.150000 80.900002
13.250000 80.350003
13.350000 76.000000
13.450000 73.700002
13.550000 76.800002
13.650000 72.949999
13.750000 70.249997
13.850000 71.400002
13.950000 68.500001
14.050000 65.900001
14.150000 62.800001
14.250000 61.799997
14.350000 62.499998
14.450000 58.400003
14.550000 56.300003
14.650000 52.650002
14.750000 50.100001
14.850000 50.750002
14.950000 46.650002


==> dm2-4-solution.dat <==
-14.950000 177.245385
-14.850000 177.245385
-14.750000 177.245385
-14.650000 177.245385
-14.550000 177.245385
-14.450000 177.245385
-14.350000 177.245385
-14.250000 177.245385
-14.150000 177.245385
-14.050000 177.245385
-13.950000 177.245385
-13.850000 177.245385
-13.750000 177.245385
-13.650000 177.245385
-13.550000 177.245385
-13.450000 177.245385
-13.350000 177.245385
-13.250000 177.245385
-13.150000 177.245385
-13.050000 177.245385
-12.950000 177.245385
-12.850000 177.245385
-12.750000 177.245385
-12.650000 177.245385
-12.550000 177.245385
-12.450000 177.245385
-12.350000 177.245385
-12.250000 177.245385
-12.150000 177.245385
-12.050000 177.245385
-11.950000 177.245385
-11.850000 177.245385
-11.750000 177.245385
-11.650000 177.245385
-11.550000 177.245385
-11.450000 177.245385
-11.350000 177.245385
-11.250000 177.245385
-11.150000 177.245385
-11.050000 177.245385
-10.950000 177.245385
-10.850000 177.245385
-10.750000 177.245385
-10.650000 177.245385
-10.550000 177.245385
-10.450000 177.245385
-10.350000 177.245385
-10.250000 177.245385
-10.150000 177.245385
-10.050000 177.245385
-9.950000 177.245385
-9.850000 177.245385
-9.750000 177.245385
-9.650000 177.245384
-9.550000 177.245384
-9.450000 177.245384
-9.350000 177.245383
-9.250000 177.245382
-9.150000 177.245381
-9.050000 177.245379
-8.950000 177.245377
-8.850000 177.245374
-8.750000 177.245370
-8.650000 177.245365
-8.550000 177.245358
-8.450000 177.245348
-8.350000 177.245336
-8.250000 177.245320
-8.150000 177.245297
-8.050000 177.245269
-7.950000 177.245232
-7.850000 177.245180
-7.750000 177.245117
-7.650000 177.245036
-7.550000 177.244921
-7.450000 177.244784
-7.350000 177.244610
-7.250000 177.244366
-7.150000 177.244078
-7.050000 177.243714
-6.950000 177.243211
-6.850000 177.242623
-6.750000 177.241887
-6.650000 177.240881
-6.550000 177.239716
-6.450000 177.238271
-6.350000 177.236318
-6.250000 177.234079
-6.150000 177.231074
-6.050000 177.227651
-5.950000 177.223477
-5.850000 177.217932
-5.750000 177.211681
-5.650000 177.204132
-5.550000 177.194207
-5.450000 177.183133
-5.350000 177.169889
-5.250000 177.152656
-5.150000 177.133623
-5.050000 177.111083
-4.950000 177.082055
-4.850000 177.050321
-4.750000 177.013107
-4.650000 176.965669
-4.550000 176.914337
-4.450000 176.854729
-4.350000 176.779518
-4.250000 176.698958
-4.150000 176.606319
-4.050000 176.490620
-3.950000 176.367943
-3.850000 176.228243
-3.750000 176.055533
-3.650000 175.874249
-3.550000 175.651657
-3.450000 175.419601
-3.350000 175.159606
-3.250000 174.843568
-3.150000 174.517384
-3.050000 174.155429
-2.950000 173.719841
-2.850000 173.274730
-2.750000 172.742665
-2.650000 172.202600
-2.550000 171.612821
-2.450000 170.914782
-2.350000 170.213208
-2.250000 169.388368
-2.150000 168.564836
-2.050000 167.603021
-1.950000 166.649066
-1.850000 165.542284
-1.750000 164.451772
-1.650000 163.194895
-1.550000 161.964639
-1.450000 160.556037
-1.350000 159.186340
-1.250000 157.628423
-1.150000 155.995273
-1.050000 154.423123
-0.950000 152.652880
-0.850000 150.816547
-0.750000 148.918527
-0.650000 147.116093
-0.550000 145.114086
-0.450000 143.066717
-0.350000 140.980624
-0.250000 138.862891
-0.150000 136.720982
-0.050000 134.562664
0.050000 132.395926
0.150000 130.228892
0.250000 128.069730
0.350000 125.926557
0.450000 123.807351
0.550000 121.719854
0.650000 119.671484
0.750000 117.517342
0.850000 115.572099
0.950000 113.685953
1.050000 111.864232
1.150000 109.979773
1.250000 108.305993
1.350000 106.708776
1.450000 105.077153
1.550000 103.646059
1.650000 102.196501
1.750000 100.935867
1.850000 99.669767
1.950000 98.578006
2.050000 97.490773
2.150000 96.561176
2.250000 95.643234
2.350000 94.864998
2.450000 94.102973
2.550000 93.415636
2.650000 92.840316
2.750000 92.284109
2.850000 91.822433
2.950000 91.379800
3.050000 90.989173
3.150000 90.669012
3.250000 90.365898
3.350000 90.101863
3.450000 89.888163
3.550000 89.688355
3.650000 89.516550
3.750000 89.379225
3.850000 89.252415
3.950000 89.144775
4.050000 89.059801
4.150000 88.982300
4.250000 88.917355
4.350000 88.866718
4.450000 88.821100
4.550000 88.783359
4.650000 88.754296
4.750000 88.728433
4.850000 88.707309
4.950000 88.691241
5.050000 88.677117
5.150000 88.665727
5.250000 88.657170
5.350000 88.649740
5.450000 88.643825
5.550000 88.639435
5.650000 88.635670
5.750000 88.632710
5.850000 88.630541
5.950000 88.628703
6.050000 88.627276
6.150000 88.626243
6.250000 88.625379
6.350000 88.624716
6.450000 88.624243
6.550000 88.623851
6.650000 88.623555
6.750000 88.623346
6.850000 88.623175
6.950000 88.623047
7.050000 88.622958
7.150000 88.622886
7.250000 88.622833
7.350000 88.622797
7.450000 88.622768
7.550000 88.622746
7.650000 88.622732
7.750000 88.622721
7.850000 88.622712
7.950000 88.622707
8.050000 88.622703
8.150000 88.622700
8.250000 88.622698
8.350000 88.622696
8.450000 88.622695
8.550000 88.622694
8.650000 88.622694
8.750000 88.622693
8.850000 88.622693
8.950000 88.622693
9.050000 88.622693
9.150000 88.622693
9.250000 88.622693
9.350000 88.622693
9.450000 88.622693
9.550000 88.622693
9.650000 88.622693
9.750000 88.622693
9.850000 88.622693
9.950000 88.622693
10.050000 88.622693
10.150000 88.622693
10.250000 88.622693
10.350000 88.622693
10.450000 88.622693
10.550000 88.622693
10.650000 88.622693
10.750000 88.622693
10.850000 88.622693
10.950000 88.622693
11.050000 88.622693
11.150000 88.622693
11.250000 88.622693
11.350000 88.622693
11.450000 88.622693
11.550000 88.622693
11.650000 88.622693
11.750000 88.622693
11.850000 88.622693
11.950000 88.622693
12.050000 88.622693
12.150000 88.622693
12.250000 88.622693
12.350000 88.622693
12.450000 88.622693
12.550000 88.622693
12.650000 88.622693
12.750000 88.622693
12.850000 88.622693
12.950000 88.622693
13.050000 88.622693
13.150000 88.622693
13.250000 88.622693
13.350000 88.622693
13.450000 88.622693
13.550000 88.622693
13.650000 88.622693
13.750000 88.622693
13.850000 88.622693
13.950000 88.622693
14.050000 88.622693
14.150000 88.622693
14.250000 88.622693
14.350000 88.622693
14.450000 88.622693
14.550000 88.622693
14.650000 88.622693
14.750000 88.622693
14.850000 88.622693
14.950000 88.622693


==> dm2-4-solutioncur.dat <==
-14.950000 -0.000000
-14.850000 -0.000000
-14.750000 -0.000000
-14.650000 -0.000000
-14.550000 -0.000000
-14.450000 -0.000000
-14.350000 0.000000
-14.250000 0.000000
-14.150000 0.000000
-14.050000 0.000000
-13.950000 0.000000
-13.850000 0.000000
-13.750000 0.000000
-13.650000 0.000000
-13.550000 0.000000
-13.450000 0.000000
-13.350000 0.000000
-13.250000 0.000000
-13.150000 0.000000
-13.050000 0.000000
-12.950000 0.000000
-12.850000 0.000000
-12.750000 0.000000
-12.650000 0.000000
-12.550000 0.000000
-12.450000 0.000000
-12.350000 0.000000
-12.250000 0.000000
-12.150000 0.000000
-12.050000 0.000000
-11.950000 0.000000
-11.850000 0.000000
-11.750000 0.000000
-11.650000 0.000000
-11.550000 0.000000
-11.450000 0.000000
-11.350000 0.000000
-11.250000 0.000000
-11.150000 0.000000
-11.050000 0.000000
-10.950000 0.000000
-10.850000 0.000000
-10.750000 0.000000
-10.650000 0.000000
-10.550000 0.000000
-10.450000 0.000000
-10.350000 0.000000
-10.250000 0.000001
-10.150000 0.000001
-10.050000 0.000001
-9.950000 0.000002
-9.850000 0.000002
-9.750000 0.000003
-9.650000 0.000004
-9.550000 0.000006
-9.450000 0.000008
-9.350000 0.000011
-9.250000 0.000015
-9.150000 0.000020
-9.050000 0.000027
-8.950000 0.000037
-8.850000 0.000049
-8.750000 0.000067
-8.650000 0.000090
-8.550000 0.000119
-8.450000 0.000161
-8.350000 0.000212
-8.250000 0.000279
-8.150000 0.000373
-8.050000 0.000487
-7.950000 0.000634
-7.850000 0.000840
-7.750000 0.001085
-7.650000 0.001398
-7.550000 0.001832
-7.450000 0.002344
-7.350000 0.002990
-7.250000 0.003877
-7.150000 0.004912
-7.050000 0.006203
-6.950000 0.007959
-6.850000 0.009984
-6.750000 0.012485
-6.650000 0.015848
-6.550000 0.019686
-6.450000 0.024376
-6.350000 0.030613
-6.250000 0.037653
-6.150000 0.046948
-6.050000 0.057362
-5.950000 0.069860
-5.850000 0.086180
-5.750000 0.104262
-5.650000 0.125734
-5.550000 0.153458
-5.450000 0.183833
-5.350000 0.219517
-5.250000 0.265074
-5.150000 0.314427
-5.050000 0.371779
-4.950000 0.444168
-4.850000 0.521701
-4.750000 0.610814
-4.650000 0.722003
-4.550000 0.839727
-4.450000 0.973536
-4.350000 1.138556
-4.250000 1.311246
-4.150000 1.505325
-4.050000 1.741854
-3.950000 1.986454
-3.850000 2.258210
-3.750000 2.585434
-3.650000 2.919751
-3.550000 3.318979
-3.450000 3.723472
-3.350000 4.164057
-3.250000 4.683626
-3.150000 5.203434
-3.050000 5.762710
-2.950000 6.413760
-2.850000 7.056634
-2.750000 7.798252
-2.650000 8.523859
-2.550000 9.287768
-2.450000 10.156759
-2.350000 10.994941
-2.250000 11.938937
-2.150000 12.840178
-2.050000 13.844515
-1.950000 14.792950
-1.850000 15.837955
-1.750000 16.813205
-1.650000 17.874526
-1.550000 18.852171
-1.450000 19.901476
-1.350000 20.853875
-1.250000 21.859920
-1.150000 22.830559
-1.050000 23.687388
-0.950000 24.564931
-0.850000 25.381352
-0.750000 26.128371
-0.650000 26.749577
-0.550000 27.341759
-0.450000 27.843608
-0.350000 28.249489
-0.250000 28.554726
-0.150000 28.755695
-0.050000 28.849894
0.050000 28.836000
0.150000 28.713899
0.250000 28.484699
0.350000 28.150714
0.450000 27.715431
0.550000 27.183449
0.650000 26.560403
0.750000 25.795142
0.850000 25.004890
0.950000 24.146259
1.050000 23.227914
1.150000 22.182541
1.250000 21.169386
1.350000 20.124978
1.450000 18.975961
1.550000 17.896167
1.650000 16.729748
1.750000 15.652131
1.850000 14.506547
1.950000 13.464104
2.050000 12.371779
2.150000 11.391443
2.250000 10.377740
2.350000 9.479560
2.450000 8.562261
2.550000 7.699473
2.650000 6.948710
2.750000 6.195343
2.850000 5.547103
2.950000 4.903708
3.050000 4.315850
3.150000 3.818169
3.250000 3.332014
3.350000 2.894996
3.450000 2.530706
3.550000 2.180239
3.650000 1.870085
3.750000 1.615379
3.850000 1.373922
3.950000 1.163453
4.050000 0.993100
4.150000 0.833906
4.250000 0.697178
4.350000 0.588067
4.450000 0.487524
4.550000 0.402411
4.650000 0.335428
4.750000 0.274548
4.850000 0.223740
4.950000 0.184299
5.050000 0.148935
5.150000 0.119834
5.250000 0.097546
5.350000 0.077829
5.450000 0.061827
5.550000 0.049735
5.650000 0.039179
5.750000 0.030729
5.850000 0.024428
5.950000 0.018999
6.050000 0.014713
6.150000 0.011558
6.250000 0.008876
6.350000 0.006786
6.450000 0.005268
6.550000 0.003994
6.650000 0.003015
6.750000 0.002313
6.850000 0.001732
6.950000 0.001291
7.050000 0.000978
7.150000 0.000723
7.250000 0.000532
7.350000 0.000399
7.450000 0.000291
7.550000 0.000211
7.650000 0.000157
7.750000 0.000113
7.850000 0.000081
7.950000 0.000059
8.050000 0.000042
8.150000 0.000030
8.250000 0.000022
8.350000 0.000015
8.450000 0.000011
8.550000 0.000008
8.650000 0.000005
8.750000 0.000004
8.850000 0.000003
8.950000 0.000002
9.050000 0.000001
9.150000 0.000001
9.250000 0.000001
9.350000 0.000000
9.450000 0.000000
9.550000 0.000000
9.650000 0.000000
9.750000 0.000000
9.850000 0.000000
9.950000 0.000000
10.050000 0.000000
10.150000 0.000000
10.250000 0.000000
10.350000 0.000000
10.450000 0.000000
10.550000 0.000000
10.650000 0.000000
10.750000 0.000000
10.850000 0.000000
10.950000 0.000000
11.050000 0.000000
11.150000 0.000000
11.250000 0.000000
11.350000 0.000000
11.450000 0.000000
11.550000 0.000000
11.650000 0.000000
11.750000 0.000000
11.850000 0.000000
11.950000 0.000000
12.050000 0.000000
12.150000 0.000000
12.250000 0.000000
12.350000 0.000000
12.450000 0.000000
12.550000 0.000000
12.650000 0.000000
12.750000 0.000000
12.850000 0.000000
12.950000 0.000000
13.050000 -0.000000
13.150000 -0.000000
13.250000 -0.000000
13.350000 -0.000000
13.450000 -0.000000
13.550000 -0.000000
13.650000 -0.000000
13.750000 -0.000000
13.850000 -0.000000
13.950000 -0.000000
14.050000 -0.000000
14.150000 -0.000000
14.250000 -0.000000
14.350000 -0.000000
14.450000 -0.000000
14.550000 -0.000000
14.650000 -0.000000
14.750000 -0.000000
14.850000 -0.000000
14.950000 -0.000000


==> dm2-6-current.dat <==
-14.950000 -54.254097
-14.850000 -53.820841
-14.750000 -53.996291
-14.650000 -54.759390
-14.550000 -53.893494
-14.450000 -54.332243
-14.350000 -53.379931
-14.250000 -51.315521
-14.150000 -49.759144
-14.050000 -48.164963
-13.950000 -48.810708
-13.850000 -48.619630
-13.750000 -51.745569
-13.650000 -46.435579
-13.550000 -44.503454
-13.450000 -42.507851
-13.350000 -41.053920
-13.250000 -44.832982
-13.150000 -38.565981
-13.050000 -39.956138
-12.950000 -42.434288
-12.850000 -38.168846
-12.750000 -35.273391
-12.650000 -39.054121
-12.550000 -32.290251
-12.450000 -31.680597
-12.350000 -30.862590
-12.250000 -27.996183
-12.150000 -28.435825
-12.050000 -25.377242
-11.950000 -25.236438
-11.850000 -23.311410
-11.750000 -25.654079
-11.650000 -22.010163
-11.550000 -21.673136
-11.450000 -18.465518
-11.350000 -17.230491
-11.250000 -18.631379
-11.150000 -15.268785
-11.050000 -14.974250
-10.950000 -12.902746
-10.850000 -13.824620
-10.750000 -13.420707
-10.650000 -9.553823
-10.550000 -10.120958
-10.450000 -10.030405
-10.350000 -10.237361
-10.250000 -10.833738
-10.150000 -10.930087
-10.050000 -10.059405
-9.950000 -5.181326
-9.850000 -9.804904
-9.750000 -7.435712
-9.650000 -4.470794
-9.550000 -5.716971
-9.450000 -5.021332
-9.350000 -4.677621
-9.250000 -4.521592
-9.150000 -4.787200
-9.050000 -1.829851
-8.950000 -1.022642
-8.850000 -3.355770
-8.750000 -2.701047
-8.650000 -1.674377
-8.550000 -4.324159
-8.450000 -4.743525
-8.350000 -5.088419
-8.250000 -0.597047
-8.150000 -2.460006
-8.050000 -0.254505
-7.950000 -0.326145
-7.850000 -2.072265
-7.750000 -2.258346
-7.650000 -0.871401
-7.550000 0.846522
-7.450000 0.251316
-7.350000 -4.637118
-7.250000 -1.382494
-7.150000 0.485323
-7.050000 5.464477
-6.950000 1.072764
-6.850000 -2.430212
-6.750000 3.995255
-6.650000 -0.738104
-6.550000 1.395334
-6.450000 -1.132990
-6.350000 3.325438
-6.250000 2.854313
-6.150000 5.026899
-6.050000 -1.666038
-5.950000 3.547982
-5.850000 0.464090
-5.750000 3.099539
-5.650000 2.980087
-5.550000 2.129216
-5.450000 4.507076
-5.350000 2.937326
-5.250000 2.583855
-5.150000 1.272548
-5.050000 2.777653
-4.950000 5.289280
-4.850000 3.763391
-4.750000 6.727255
-4.650000 3.627445
-4.550000 7.397389
-4.450000 6.270579
-4.350000 6.735107
-4.250000 8.185847
-4.150000 4.706351
-4.050000 7.960862
-3.950000 8.282988
-3.850000 6.078121
-3.750000 8.609385
-3.650000 10.439295
-3.550000 11.505049
-3.450000 12.835018
-3.350000 12.726210
-3.250000 11.501253
-3.150000 13.975265
-3.050000 11.843488
-2.950000 17.220860
-2.850000 16.116045
-2.750000 15.441449
-2.650000 15.951329
-2.550000 14.543576
-2.450000 18.013426
-2.350000 17.560826
-2.250000 20.374198
-2.150000 20.248973
-2.050000 17.221061
-1.950000 20.815280
-1.850000 21.812210
-1.750000 22.757209
-1.650000 23.016342
-1.550000 25.146326
-1.450000 23.195761
-1.350000 24.361470
-1.250000 25.548404
-1.150000 27.426642
-1.050000 25.535480
-0.950000 24.810675
-0.850000 26.549495
-0.750000 27.009930
-0.650000 26.474207
-0.550000 25.557431
-0.450000 28.140521
-0.350000 26.183818
-0.250000 27.130714
-0.150000 31.272524
-0.050000 30.214020
0.050000 31.657825
0.150000 29.992139
0.250000 28.005524
0.350000 29.451003
0.450000 28.477869
0.550000 29.636140
0.650000 28.630266
0.750000 27.082905
0.850000 27.420700
0.950000 24.580386
1.050000 25.126113
1.150000 25.349889
1.250000 25.980313
1.350000 29.174849
1.450000 25.215120
1.550000 23.755716
1.650000 23.358166
1.750000 24.919593
1.850000 23.282533
1.950000 21.827488
2.050000 21.255829
2.150000 18.060888
2.250000 15.078803
2.350000 19.824908
2.450000 17.342178
2.550000 13.227899
2.650000 13.464900
2.750000 14.549918
2.850000 12.311983
2.950000 14.923616
3.050000 9.826471
3.150000 8.499698
3.250000 10.046904
3.350000 10.792570
3.450000 9.773203
3.550000 9.193420
3.650000 8.391049
3.750000 9.549316
3.850000 5.233425
3.950000 8.389001
4.050000 6.835462
4.150000 6.233221
4.250000 2.962119
4.350000 5.452991
4.450000 1.804078
4.550000 5.461231
4.650000 0.795842
4.750000 3.904821
4.850000 2.861456
4.950000 2.027037
5.050000 3.456377
5.150000 1.660319
5.250000 2.469519
5.350000 2.177865
5.450000 -0.190698
5.550000 3.329119
5.650000 2.646749
5.750000 3.491405
5.850000 0.636606
5.950000 0.321780
6.050000 2.404428
6.150000 -1.174045
6.250000 2.180731
6.350000 -0.992863
6.450000 3.023571
6.550000 2.203056
6.650000 -0.371329
6.750000 1.955570
6.850000 2.348757
6.950000 1.808571
7.050000 -0.382634
7.150000 -1.480218
7.250000 -0.458047
7.350000 -2.168524
7.450000 2.936018
7.550000 1.362685
7.650000 1.975949
7.750000 1.372813
7.850000 0.720038
7.950000 1.117919
8.050000 0.320538
8.150000 -0.502405
8.250000 2.497433
8.350000 -0.941638
8.450000 3.443159
8.550000 2.930454
8.650000 0.594680
8.750000 -0.977237
8.850000 0.401575
8.950000 -0.132199
9.050000 0.984908
9.150000 -0.603921
9.250000 2.041212
9.350000 -0.220112
9.450000 0.992616
9.550000 3.778583
9.650000 1.579598
9.750000 3.371542
9.850000 2.179267
9.950000 0.093981
10.050000 4.959065
10.150000 3.250612
10.250000 1.834157
10.350000 3.776930
10.450000 3.470955
10.550000 4.744247
10.650000 4.513470
10.750000 5.926006
10.850000 4.176893
10.950000 6.091426
11.050000 5.335121
11.150000 7.814479
11.250000 8.641920
11.350000 5.681473
11.450000 8.524254
11.550000 7.498235
11.650000 9.543868
11.750000 8.387743
11.850000 10.789779
11.950000 11.955701
12.050000 8.496729
12.150000 14.390761
12.250000 11.024301
12.350000 13.213965
12.450000 13.365405
12.550000 12.258496
12.650000 17.590515
12.750000 16.155652
12.850000 18.417478
12.950000 16.754336
13.050000 18.665938
13.150000 19.123675
13.250000 19.147818
13.350000 21.549036
13.450000 18.371474
13.550000 20.920652
13.650000 21.234389
13.750000 23.063172
13.850000 24.446219
13.950000 23.387246
14.050000 23.426215
14.150000 24.195143
14.250000 26.029554
14.350000 25.832124
14.450000 25.772833
14.550000 25.804538
14.650000 26.410345
14.750000 28.314112
14.850000 26.275645
14.950000 25.195515


==> dm2-6-density.dat <==
-14.950000 92.750002
-14.850000 94.750001
-14.750000 99.550005
-14.650000 101.200000
-14.550000 105.900000
-14.450000 108.799997
-14.350000 110.800002
-14.250000 110.600000
-14.150000 111.599997
-14.050000 118.050006
-13.950000 120.299999
-13.850000 128.699998
-13.750000 129.250001
-13.650000 126.949999
-13.550000 129.950003
-13.450000 133.349999
-13.350000 134.699997
-13.250000 136.549999
-13.150000 140.050000
-13.050000 140.000000
-12.950000 146.050000
-12.850000 144.899999
-12.750000 148.349993
-12.650000 146.949998
-12.550000 153.350000
-12.450000 149.849999
-12.350000 148.650002
-12.250000 158.100002
-12.150000 150.699999
-12.050000 156.400004
-11.950000 155.700001
-11.850000 157.049998
-11.750000 161.900003
-11.650000 166.149999
-11.550000 166.399999
-11.450000 164.950005
-11.350000 161.100000
-11.250000 168.350003
-11.150000 167.500004
-11.050000 164.799996
-10.950000 169.650000
-10.850000 168.799999
-10.750000 169.750000
-10.650000 173.549998
-10.550000 168.400000
-10.450000 170.700004
-10.350000 175.350005
-10.250000 172.899998
-10.150000 171.249999
-10.050000 173.699997
-9.950000 171.850004
-9.850000 177.400001
-9.750000 173.749998
-9.650000 172.750002
-9.550000 175.200002
-9.450000 173.550002
-9.350000 174.250004
-9.250000 176.899998
-9.150000 173.049998
-9.050000 175.150003
-8.950000 177.499995
-8.850000 179.250001
-8.750000 177.000003
-8.650000 178.950001
-8.550000 179.099999
-8.450000 177.749999
-8.350000 174.099999
-8.250000 181.600001
-8.150000 177.550001
-8.050000 177.849997
-7.950000 175.550000
-7.850000 177.950001
-7.750000 176.749998
-7.650000 178.350006
-7.550000 176.699998
-7.450000 173.499996
-7.350000 172.249997
-7.250000 175.649998
-7.150000 176.049998
-7.050000 171.749999
-6.950000 170.500001
-6.850000 173.900000
-6.750000 177.000000
-6.650000 181.899999
-6.550000 176.799999
-6.450000 171.749997
-6.350000 179.349998
-6.250000 176.450000
-6.150000 171.400003
-6.050000 174.750005
-5.950000 175.650001
-5.850000 178.049997
-5.750000 174.049999
-5.650000 173.550002
-5.550000 176.500004
-5.450000 175.599994
-5.350000 173.650000
-5.250000 176.849999
-5.150000 176.750000
-5.050000 176.350003
-4.950000 175.300001
-4.850000 174.850000
-4.750000 173.800000
-4.650000 174.349997
-4.550000 176.300002
-4.450000 171.800004
-4.350000 170.000000
-4.250000 176.750001
-4.150000 173.999995
-4.050000 170.999997
-3.950000 173.049997
-3.850000 171.150000
-3.750000 171.500004
-3.650000 168.649998
-3.550000 171.449999
-3.450000 169.749998
-3.350000 172.650003
-3.250000 164.100002
-3.150000 169.399995
-3.050000 167.050000
-2.950000 168.000000
-2.850000 165.300003
-2.750000 165.250000
-2.650000 167.199999
-2.550000 166.549999
-2.450000 166.399996
-2.350000 163.749999
-2.250000 161.999999
-2.150000 159.749998
-2.050000 158.400000
-1.950000 154.150000
-1.850000 153.649999
-1.750000 160.249998
-1.650000 156.950000
-1.550000 155.750002
-1.450000 153.450001
-1.350000 155.799997
-1.250000 149.600003
-1.150000 153.749999
-1.050000 151.449998
-0.950000 149.450001
-0.850000 148.700001
-0.750000 143.400001
-0.650000 141.749997
-0.550000 142.050000
-0.450000 140.750000
-0.350000 135.450000
-0.250000 139.300000
-0.150000 133.850000
-0.050000 133.050003
0.050000 135.400001
0.150000 133.199998
0.250000 131.899999
0.350000 125.750000
0.450000 126.300002
0.550000 128.099999
0.650000 125.750002
0.750000 124.300000
0.850000 118.899997
0.950000 121.599998
1.050000 114.100000
1.150000 119.000002
1.250000 112.699999
1.350000 117.199997
1.450000 114.499997
1.550000 113.749998
1.650000 116.600003
1.750000 111.450002
1.850000 106.949999
1.950000 109.250003
2.050000 108.149999
2.150000 107.650004
2.250000 100.550001
2.350000 106.949999
2.450000 102.600001
2.550000 98.049999
2.650000 100.999997
2.750000 99.200005
2.850000 99.750001
2.950000 95.749998
3.050000 93.949999
3.150000 95.000000
3.250000 96.149995
3.350000 95.549999
3.450000 98.150002
3.550000 95.849996
3.650000 95.150000
3.750000 94.749999
3.850000 95.300002
3.950000 93.599998
4.050000 91.449998
4.150000 91.550001
4.250000 92.850001
4.350000 93.700004
4.450000 90.450001
4.550000 91.200001
4.650000 88.800000
4.750000 88.099996
4.850000 90.749998
4.950000 90.900000
5.050000 87.550000
5.150000 90.499999
5.250000 91.500004
5.350000 87.800000
5.450000 88.950001
5.550000 91.150001
5.650000 90.800005
5.750000 89.450000
5.850000 86.999999
5.950000 88.600005
6.050000 90.200002
6.150000 87.750000
6.250000 89.700002
6.350000 89.800000
6.450000 84.250001
6.550000 93.200001
6.650000 90.099998
6.750000 90.799999
6.850000 87.499997
6.950000 87.450000
7.050000 85.800003
7.150000 89.050000
7.250000 90.650001
7.350000 87.900002
7.450000 89.200000
7.550000 91.349996
7.650000 86.850002
7.750000 89.799999
7.850000 90.399999
7.950000 86.399998
8.050000 90.700000
8.150000 85.250000
8.250000 88.500003
8.350000 86.050004
8.450000 88.899997
8.550000 84.450004
8.650000 87.700000
8.750000 89.049998
8.850000 87.550002
8.950000 87.450004
9.050000 84.849999
9.150000 91.149999
9.250000 89.850005
9.350000 88.500001
9.450000 90.300001
9.550000 88.099993
9.650000 90.149999
9.750000 90.250002
9.850000 87.849999
9.950000 89.500004
10.050000 85.350001
10.150000 87.800002
10.250000 88.350003
10.350000 86.350002
10.450000 85.650001
10.550000 88.800000
10.650000 87.099998
10.750000 87.850004
10.850000 84.849999
10.950000 84.100003
11.050000 83.000002
11.150000 84.450002
11.250000 83.750002
11.350000 83.900000
11.450000 82.199999
11.550000 81.000001
11.650000 82.349998
11.750000 82.449999
11.850000 80.850002
11.950000 84.150003
12.050000 80.150002
12.150000 82.399994
12.250000 75.900001
12.350000 79.049998
12.450000 74.900000
12.550000 78.349994
12.650000 78.399998
12.750000 75.400000
12.850000 76.550000
12.950000 74.799998
13.050000 72.499999
13.150000 72.950003
13.250000 71.999999
13.350000 68.100003
13.450000 67.949996
13.550000 67.550003
13.650000 63.700001
13.750000 61.300000
13.850000 61.500001
13.950000 61.200001
14.050000 57.849998
14.150000 58.000001
14.250000 56.999998
14.350000 57.050002
14.450000 52.949995
14.550000 53.049999
14.650000 50.699999
14.750000 52.800001
14.850000 48.550003
14.950000 45.200001


==> dm2-6-solution.dat <==
-14.950000 177.245385
-14.850000 177.245385
-14.750000 177.245385
-14.650000 177.245385
-14.550000 177.245384
-14.450000 177.245384
-14.350000 177.245384
-14.250000 177.245384
-14.150000 177.245383
-14.050000 177.245383
-13.950000 177.245382
-13.850000 177.245382
-13.750000 177.245381
-13.650000 177.245380
-13.550000 177.245379
-13.450000 177.245378
-13.350000 177.245376
-13.250000 177.245374
-13.150000 177.245371
-13.050000 177.245368
-12.950000 177.245364
-12.850000 177.245360
-12.750000 177.245354
-12.650000 177.245347
-12.550000 177.245338
-12.450000 177.245329
-12.350000 177.245317
-12.250000 177.245301
-12.150000 177.245284
-12.050000 177.245263
-11.950000 177.245239
-11.850000 177.245206
-11.750000 177.245170
-11.650000 177.245129
-11.550000 177.245079
-11.450000 177.245020
-11.350000 177.244941
-11.250000 177.244857
-11.150000 177.244758
-11.050000 177.244642
-10.950000 177.244486
-10.850000 177.244323
-10.750000 177.244131
-10.650000 177.243907
-10.550000 177.243644
-10.450000 177.243297
-10.350000 177.242934
-10.250000 177.242512
-10.150000 177.242021
-10.050000 177.241375
-9.950000 177.240704
-9.850000 177.239928
-9.750000 177.239032
-9.650000 177.237859
-9.550000 177.236648
-9.450000 177.235256
-9.350000 177.233658
-9.250000 177.231827
-9.150000 177.229448
-9.050000 177.227011
-8.950000 177.224231
-8.850000 177.221062
-8.750000 177.216971
-8.650000 177.212807
-8.550000 177.208083
-8.450000 177.202731
-8.350000 177.195865
-8.250000 177.188920
-8.150000 177.181086
-8.050000 177.172262
-7.950000 177.162338
-7.850000 177.149705
-7.750000 177.137024
-7.650000 177.122825
-7.550000 177.106947
-7.450000 177.086863
-7.350000 177.066826
-7.250000 177.044520
-7.150000 177.019723
-7.050000 176.992196
-6.950000 176.957645
-6.850000 176.923439
-6.750000 176.885635
-6.650000 176.843913
-6.550000 176.791867
-6.450000 176.740660
-6.350000 176.684395
-6.250000 176.622659
-6.150000 176.546122
-6.050000 176.471280
-5.950000 176.389523
-5.850000 176.300334
-5.750000 176.190444
-5.650000 176.083646
-5.550000 175.967651
-5.450000 175.841843
-5.350000 175.705583
-5.250000 175.538972
-5.150000 175.378274
-5.050000 175.204982
-4.950000 175.018368
-4.850000 174.791576
-4.750000 174.574161
-4.650000 174.341044
-4.550000 174.091439
-4.450000 173.789930
-4.350000 173.502629
-4.250000 173.196330
-4.150000 172.828029
-4.050000 172.478682
-3.950000 172.107827
-3.850000 171.714681
-3.750000 171.244788
-3.650000 170.801739
-3.550000 170.334059
-3.450000 169.777610
-3.350000 169.255315
-3.250000 168.706324
-3.150000 168.130055
-3.050000 167.448483
-2.950000 166.812534
-2.850000 166.147810
-2.750000 165.365150
-2.650000 164.638153
-2.550000 163.881468
-2.450000 162.994527
-2.350000 162.174355
-2.250000 161.215933
-2.150000 160.332362
-2.050000 159.419216
-1.950000 158.356937
-1.850000 157.382011
-1.750000 156.251331
-1.650000 155.216803
-1.550000 154.020679
-1.450000 152.929629
-1.350000 151.813303
-1.250000 150.528440
-1.150000 149.361753
-1.050000 148.023080
-0.950000 146.658447
-0.850000 145.425199
-0.750000 144.016882
-0.650000 142.748128
-0.550000 141.303803
-0.450000 140.006697
-0.350000 138.534749
-0.250000 137.051772
-0.150000 135.726395
-0.050000 134.229665
0.050000 132.896266
0.150000 131.395299
0.250000 129.895996
0.350000 128.401070
0.450000 127.078099
0.550000 125.598769
0.650000 124.131510
0.750000 122.678893
0.850000 121.401992
0.950000 119.983785
1.050000 118.587200
1.150000 117.214458
1.250000 115.867662
1.350000 114.693889
1.450000 113.401370
1.550000 112.140109
1.650000 110.911656
1.750000 109.717405
1.850000 108.558586
1.950000 107.436264
2.050000 106.351337
2.150000 105.304537
2.250000 104.296430
2.350000 103.327417
2.450000 102.499092
2.550000 101.604461
2.650000 100.749205
2.750000 99.933135
2.850000 99.155924
2.950000 98.417118
3.050000 97.716141
3.150000 96.980810
3.250000 96.357323
3.350000 95.769216
3.450000 95.215520
3.550000 94.695200
3.650000 94.207158
3.750000 93.750247
3.850000 93.323280
3.950000 92.925038
4.050000 92.554279
4.150000 92.209748
4.250000 91.890184
4.350000 91.594325
4.450000 91.320920
4.550000 91.068732
4.650000 90.836542
4.750000 90.600560
4.850000 90.406711
4.950000 90.229252
5.050000 90.067097
5.150000 89.919196
5.250000 89.784544
5.350000 89.662176
5.450000 89.551176
5.550000 89.450671
5.650000 89.359834
5.750000 89.269295
5.850000 89.196361
5.950000 89.130814
6.050000 89.072013
6.150000 89.019360
6.250000 88.972298
6.350000 88.930308
6.450000 88.892912
6.550000 88.859667
6.650000 88.827104
6.750000 88.801325
6.850000 88.778538
6.950000 88.758429
7.050000 88.740718
7.150000 88.725145
7.250000 88.711478
7.350000 88.699505
7.450000 88.689035
7.550000 88.678955
7.650000 88.671113
7.750000 88.664294
7.850000 88.658375
7.950000 88.653246
8.050000 88.648810
8.150000 88.644980
8.250000 88.641680
8.350000 88.638551
8.450000 88.636154
8.550000 88.634100
8.650000 88.632343
8.750000 88.630843
8.850000 88.629564
8.950000 88.628476
9.050000 88.627552
9.150000 88.626768
9.250000 88.626038
9.350000 88.625489
9.450000 88.625025
9.550000 88.624636
9.650000 88.624308
9.750000 88.624033
9.850000 88.623804
9.950000 88.623612
10.050000 88.623451
10.150000 88.623305
10.250000 88.623196
10.350000 88.623106
10.450000 88.623032
10.550000 88.622970
10.650000 88.622919
10.750000 88.622878
10.850000 88.622843
10.950000 88.622815
11.050000 88.622790
11.150000 88.622771
11.250000 88.622756
11.350000 88.622744
11.450000 88.622734
11.550000 88.622726
11.650000 88.622719
11.750000 88.622714
11.850000 88.622710
11.950000 88.622706
12.050000 88.622703
12.150000 88.622701
12.250000 88.622699
12.350000 88.622698
12.450000 88.622697
12.550000 88.622696
12.650000 88.622695
12.750000 88.622695
12.850000 88.622694
12.950000 88.622694
13.050000 88.622694
13.150000 88.622693
13.250000 88.622693
13.350000 88.622693
13.450000 88.622693
13.550000 88.622693
13.650000 88.622693
13.750000 88.622693
13.850000 88.622693
13.950000 88.622693
14.050000 88.622693
14.150000 88.622693
14.250000 88.622693
14.350000 88.622693
14.450000 88.622693
14.550000 88.622693
14.650000 88.622693
14.750000 88.622693
14.850000 88.622693
14.950000 88.622693


==> dm2-6-solutioncur.dat <==
-14.950000 0.000001
-14.850000 0.000002
-14.750000 0.000002
-14.650000 0.000003
-14.550000 0.000003
-14.450000 0.000004
-14.350000 0.000005
-14.250000 0.000007
-14.150000 0.000008
-14.050000 0.000010
-13.950000 0.000013
-13.850000 0.000015
-13.750000 0.000019
-13.650000 0.000023
-13.550000 0.000029
-13.450000 0.000035
-13.350000 0.000043
-13.250000 0.000052
-13.150000 0.000064
-13.050000 0.000078
-12.950000 0.000094
-12.850000 0.000114
-12.750000 0.000137
-12.650000 0.000169
-12.550000 0.000203
-12.450000 0.000243
-12.350000 0.000292
-12.250000 0.000357
-12.150000 0.000427
-12.050000 0.000509
-11.950000 0.000607
-11.850000 0.000738
-11.750000 0.000877
-11.650000 0.001040
-11.550000 0.001232
-11.450000 0.001457
-11.350000 0.001758
-11.250000 0.002073
-11.150000 0.002442
-11.050000 0.002872
-10.950000 0.003440
-10.850000 0.004034
-10.750000 0.004723
-10.650000 0.005522
-10.550000 0.006447
-10.450000 0.007661
-10.350000 0.008918
-10.250000 0.010365
-10.150000 0.012031
-10.050000 0.014203
-9.950000 0.016435
-9.850000 0.018992
-9.750000 0.021915
-9.650000 0.025700
-9.550000 0.029566
-9.450000 0.033965
-9.350000 0.038963
-9.250000 0.044633
-9.150000 0.051915
-9.050000 0.059291
-8.950000 0.067618
-8.850000 0.077004
-8.750000 0.088980
-8.650000 0.101027
-8.550000 0.114541
-8.450000 0.129680
-8.350000 0.148861
-8.250000 0.168027
-8.150000 0.189391
-8.050000 0.213169
-7.950000 0.239591
-7.850000 0.272786
-7.750000 0.305673
-7.650000 0.342039
-7.550000 0.382188
-7.450000 0.432281
-7.350000 0.481568
-7.250000 0.535713
-7.150000 0.595101
-7.050000 0.660134
-6.950000 0.740574
-6.850000 0.819032
-6.750000 0.904520
-6.650000 0.997516
-6.550000 1.111727
-6.450000 1.222341
-6.350000 1.342058
-6.250000 1.471416
-6.150000 1.629147
-6.050000 1.780815
-5.950000 1.943852
-5.850000 2.118819
-5.750000 2.330612
-5.650000 2.532780
-5.550000 2.748602
-5.450000 2.978611
-5.350000 3.223322
-5.250000 3.516805
-5.150000 3.794358
-5.050000 4.088061
-4.950000 4.398308
-4.850000 4.767552
-4.750000 5.114077
-4.650000 5.478097
-4.550000 5.859803
-4.450000 6.310526
-4.350000 6.730171
-4.250000 7.167683
-4.150000 7.681123
-4.050000 8.156190
-3.950000 8.648553
-3.850000 9.157850
-3.750000 9.750477
-3.650000 10.294121
-3.550000 10.852949
-3.450000 11.498823
-3.350000 12.087251
-3.250000 12.688135
-3.150000 13.300391
-3.050000 14.001293
-2.950000 14.633655
-2.850000 15.273359
-2.750000 15.999945
-2.650000 16.650199
-2.550000 17.302855
-2.450000 18.037783
-2.350000 18.689645
-2.250000 19.418955
-2.150000 20.061485
-2.050000 20.696523
-1.950000 21.399451
-1.850000 22.011777
-1.750000 22.683892
-1.650000 23.264132
-1.550000 23.894876
-1.450000 24.433690
-1.350000 24.949847
-1.250000 25.500997
-1.150000 25.962559
-1.050000 26.447563
-0.950000 26.893925
-0.850000 27.256380
-0.750000 27.623590
-0.650000 27.912426
-0.550000 28.193491
-0.450000 28.403118
-0.350000 28.592507
-0.250000 28.731677
-0.150000 28.812546
-0.050000 28.854809
0.050000 28.848826
0.150000 28.793053
0.250000 28.685564
0.350000 28.526853
0.450000 28.343389
0.550000 28.090238
0.650000 27.788819
0.750000 27.440659
0.850000 27.093369
0.950000 26.661931
1.050000 26.189465
1.150000 25.678349
1.250000 25.131129
1.350000 24.616582
1.450000 24.008639
1.550000 23.372725
1.650000 22.711850
1.750000 22.029081
1.850000 21.327525
1.950000 20.610299
2.050000 19.880510
2.150000 19.141229
2.250000 18.395476
2.350000 17.646191
2.450000 16.979500
2.550000 16.231226
2.650000 15.487329
2.750000 14.750293
2.850000 14.022452
2.950000 13.305974
3.050000 12.602860
3.150000 11.839510
3.250000 11.170382
3.350000 10.519701
3.450000 9.888724
3.550000 9.278531
3.650000 8.690020
3.750000 8.123919
3.850000 7.580784
3.950000 7.061014
4.050000 6.564854
4.150000 6.092403
4.250000 5.643629
4.350000 5.218373
4.450000 4.816364
4.550000 4.437225
4.650000 4.080490
4.750000 3.709723
4.850000 3.398393
4.950000 3.107535
5.050000 2.836413
5.150000 2.584249
5.250000 2.350234
5.350000 2.133538
5.450000 1.933313
5.550000 1.748709
5.650000 1.578870
5.750000 1.406446
5.850000 1.265007
5.950000 1.135737
6.050000 1.017835
6.150000 0.910526
6.250000 0.813060
6.350000 0.724718
6.450000 0.644809
6.550000 0.572677
6.650000 0.500893
6.750000 0.443169
6.850000 0.391391
6.950000 0.345040
7.050000 0.303631
7.150000 0.266709
7.250000 0.233856
7.350000 0.204680
7.450000 0.178822
7.550000 0.153579
7.650000 0.133667
7.750000 0.116128
7.850000 0.100708
7.950000 0.087179
8.050000 0.075332
8.150000 0.064977
8.250000 0.055945
8.350000 0.047274
8.450000 0.040548
8.550000 0.034717
8.650000 0.029671
8.750000 0.025312
8.850000 0.021555
8.950000 0.018323
9.050000 0.015547
9.150000 0.013168
9.250000 0.010926
9.350000 0.009219
9.450000 0.007765
9.550000 0.006528
9.650000 0.005479
9.750000 0.004590
9.850000 0.003838
9.950000 0.003204
10.050000 0.002669
10.150000 0.002175
10.250000 0.001805
10.350000 0.001496
10.450000 0.001237
10.550000 0.001021
10.650000 0.000842
10.750000 0.000692
10.850000 0.000569
10.950000 0.000466
11.050000 0.000373
11.150000 0.000304
11.250000 0.000248
11.350000 0.000202
11.450000 0.000164
11.550000 0.000133
11.650000 0.000108
11.750000 0.000087
11.850000 0.000070
11.950000 0.000055
12.050000 0.000044
12.150000 0.000035
12.250000 0.000028
12.350000 0.000023
12.450000 0.000018
12.550000 0.000014
12.650000 0.000011
12.750000 0.000009
12.850000 0.000007
12.950000 0.000006
13.050000 0.000004
13.150000 0.000003
13.250000 0.000003
13.350000 0.000002
13.450000 0.000002
13.550000 0.000001
13.650000 0.000001
13.750000 0.000001
13.850000 0.000001
13.950000 0.000000
14.050000 0.000000
14.150000 0.000000
14.250000 0.000000
14.350000 0.000000
14.450000 0.000000
14.550000 0.000000
14.650000 0.000000
14.750000 0.000000
14.850000 0.000000
14.950000 0.000000


==> dm2-8-current.dat <==
-14.950000 -54.306325
-14.850000 -54.193226
-14.750000 -54.993296
-14.650000 -54.533546
-14.550000 -55.452329
-14.450000 -52.978655
-14.350000 -52.101844
-14.250000 -52.948689
-14.150000 -55.843122
-14.050000 -50.526681
-13.950000 -52.230710
-13.850000 -53.636768
-13.750000 -50.656392
-13.650000 -51.199021
-13.550000 -49.289859
-13.450000 -49.301754
-13.350000 -44.751375
-13.250000 -48.525091
-13.150000 -43.505337
-13.050000 -47.400463
-12.950000 -44.521918
-12.850000 -41.573090
-12.750000 -41.697014
-12.650000 -42.977268
-12.550000 -42.910674
-12.450000 -38.203050
-12.350000 -40.036125
-12.250000 -36.621902
-12.150000 -37.070108
-12.050000 -36.767852
-11.950000 -37.223410
-11.850000 -34.445467
-11.750000 -34.874444
-11.650000 -33.477500
-11.550000 -31.278974
-11.450000 -28.379736
-11.350000 -31.247671
-11.250000 -29.469195
-11.150000 -29.092822
-11.050000 -28.776621
-10.950000 -27.184976
-10.850000 -21.837128
-10.750000 -23.498233
-10.650000 -20.900785
-10.550000 -22.105981
-10.450000 -18.812213
-10.350000 -19.546272
-10.250000 -17.767031
-10.150000 -21.468333
-10.050000 -18.709146
-9.950000 -18.024893
-9.850000 -17.704036
-9.750000 -15.198228
-9.650000 -16.549678
-9.550000 -18.656997
-9.450000 -10.551556
-9.350000 -12.344845
-9.250000 -13.824769
-9.150000 -9.801162
-9.050000 -11.643812
-8.950000 -11.326702
-8.850000 -9.516187
-8.750000 -8.788606
-8.650000 -9.139496
-8.550000 -9.676507
-8.450000 -6.392711
-8.350000 -5.541184
-8.250000 -4.258374
-8.150000 -6.634849
-8.050000 -1.091232
-7.950000 -4.281937
-7.850000 -4.567569
-7.750000 -3.286637
-7.650000 -1.341377
-7.550000 0.621871
-7.450000 2.588829
-7.350000 2.591804
-7.250000 -0.553894
-7.150000 -1.856771
-7.050000 -0.023679
-6.950000 1.555874
-6.850000 0.835912
-6.750000 1.012957
-6.650000 1.101009
-6.550000 2.031893
-6.450000 4.935102
-6.350000 2.789359
-6.250000 1.875550
-6.150000 -1.897602
-6.050000 5.134616
-5.950000 2.993685
-5.850000 4.528665
-5.750000 6.741079
-5.650000 7.651284
-5.550000 5.932922
-5.450000 6.675297
-5.350000 5.227964
-5.250000 9.071223
-5.150000 7.771563
-5.050000 9.364291
-4.950000 11.116361
-4.850000 8.872332
-4.750000 9.101762
-4.650000 8.041527
-4.550000 9.097232
-4.450000 13.341989
-4.350000 9.945360
-4.250000 16.479329
-4.150000 14.258587
-4.050000 10.782830
-3.950000 13.643862
-3.850000 14.975641
-3.750000 15.337896
-3.650000 12.908547
-3.550000 17.897987
-3.450000 15.824315
-3.350000 16.266493
-3.250000 16.045606
-3.150000 17.302612
-3.050000 15.882441
-2.950000 19.212105
-2.850000 16.565528
-2.750000 19.446979
-2.650000 18.767250
-2.550000 21.539240
-2.450000 25.215412
-2.350000 26.857726
-2.250000 23.506332
-2.150000 23.644502
-2.050000 25.513663
-1.950000 24.031023
-1.850000 28.630119
-1.750000 24.474166
-1.650000 25.507470
-1.550000 25.614726
-1.450000 25.974847
-1.350000 29.060993
-1.250000 26.831982
-1.150000 26.678086
-1.050000 27.326964
-0.950000 28.111332
-0.850000 27.486483
-0.750000 30.639803
-0.650000 28.999963
-0.550000 27.611890
-0.450000 26.420251
-0.350000 27.295464
-0.250000 29.425719
-0.150000 30.110682
-0.050000 26.811374
0.050000 30.314828
0.150000 27.963426
0.250000 30.668752
0.350000 24.652899
0.450000 29.228371
0.550000 27.577340
0.650000 28.337902
0.750000 26.900821
0.850000 25.554155
0.950000 27.515221
1.050000 23.814337
1.150000 26.439221
1.250000 25.094115
1.350000 25.778076
1.450000 22.818294
1.550000 24.464608
1.650000 25.053186
1.750000 23.791324
1.850000 26.201710
1.950000 24.166206
2.050000 22.465244
2.150000 22.562643
2.250000 26.713456
2.350000 23.486454
2.450000 21.246258
2.550000 24.776558
2.650000 17.305894
2.750000 17.840385
2.850000 20.096863
2.950000 16.783871
3.050000 17.169239
3.150000 19.516482
3.250000 16.437326
3.350000 17.710808
3.450000 12.665335
3.550000 16.406399
3.650000 15.277144
3.750000 16.592373
3.850000 14.842106
3.950000 10.958837
4.050000 15.530769
4.150000 16.028643
4.250000 13.612903
4.350000 9.503238
4.450000 11.287384
4.550000 11.094920
4.650000 10.973647
4.750000 9.193746
4.850000 7.226948
4.950000 6.377212
5.050000 7.027522
5.150000 7.657542
5.250000 6.350275
5.350000 7.401652
5.450000 4.808499
5.550000 7.336101
5.650000 5.185217
5.750000 2.746512
5.850000 6.551272
5.950000 5.518400
6.050000 2.137623
6.150000 2.904737
6.250000 5.253948
6.350000 5.889685
6.450000 3.889576
6.550000 3.679196
6.650000 3.422586
6.750000 1.817499
6.850000 5.118475
6.950000 3.666045
7.050000 3.243709
7.150000 5.475071
7.250000 5.199219
7.350000 2.469674
7.450000 3.718451
7.550000 2.535365
7.650000 1.625352
7.750000 1.460764
7.850000 5.889685
7.950000 5.040044
8.050000 5.457050
8.150000 2.547075
8.250000 5.065390
8.350000 2.452196
8.450000 0.263516
8.550000 4.559553
8.650000 6.426185
8.750000 2.515302
8.850000 3.884441
8.950000 4.699382
9.050000 5.255457
9.150000 4.344964
9.250000 3.388363
9.350000 6.526670
9.450000 4.702436
9.550000 4.513097
9.650000 6.065383
9.750000 6.615984
9.850000 9.260988
9.950000 6.788515
10.050000 6.231760
10.150000 8.085870
10.250000 8.424376
10.350000 9.811103
10.450000 7.536953
10.550000 8.467833
10.650000 11.702855
10.750000 9.258589
10.850000 6.739555
10.950000 11.368079
11.050000 10.101028
11.150000 12.148772
11.250000 13.489047
11.350000 12.431968
11.450000 12.379070
11.550000 12.108578
11.650000 12.553219
11.750000 15.199451
11.850000 15.652104
11.950000 16.317299
12.050000 15.914714
12.150000 18.475817
12.250000 18.149990
12.350000 17.070022
12.450000 20.188773
12.550000 16.853479
12.650000 17.492416
12.750000 19.506295
12.850000 17.292948
12.950000 20.574712
13.050000 21.703155
13.150000 21.845671
13.250000 22.377970
13.350000 22.330623
13.450000 23.556125
13.550000 23.049107
13.650000 24.164876
13.750000 25.071029
13.850000 24.110759
13.950000 25.075259
14.050000 27.280787
14.150000 27.517486
14.250000 25.060647
14.350000 24.273066
14.450000 26.095522
14.550000 23.420453
14.650000 24.893308
14.750000 27.206878
14.850000 25.186066
14.950000 26.655025


==> dm2-8-density.dat <==
-14.950000 91.400001
-14.850000 94.599997
-14.750000 97.750001
-14.650000 98.949996
-14.550000 102.150001
-14.450000 101.449999
-14.350000 102.650000
-14.250000 107.950001
-14.150000 112.550001
-14.050000 109.100000
-13.950000 114.650001
-13.850000 120.300002
-13.750000 118.250001
-13.650000 122.799999
-13.550000 121.550001
-13.450000 127.200003
-13.350000 121.300002
-13.250000 126.699999
-13.150000 129.350000
-13.050000 135.050002
-12.950000 131.599996
-12.850000 136.349998
-12.750000 132.750001
-12.650000 138.750001
-12.550000 136.999999
-12.450000 139.200000
-12.350000 137.999998
-12.250000 140.950001
-12.150000 145.699998
-12.050000 145.350000
-11.950000 147.349999
-11.850000 145.850001
-11.750000 152.100000
-11.650000 156.449998
-11.550000 153.099998
-11.450000 148.049999
-11.350000 157.749997
-11.250000 157.149998
-11.150000 155.500000
-11.050000 160.899999
-10.950000 155.649995
-10.850000 157.449996
-10.750000 162.250000
-10.650000 163.650002
-10.550000 160.800003
-10.450000 164.599997
-10.350000 164.100000
-10.250000 165.749998
-10.150000 167.450002
-10.050000 169.250000
-9.950000 164.450003
-9.850000 169.849999
-9.750000 168.200004
-9.650000 166.899998
-9.550000 173.600000
-9.450000 167.500003
-9.350000 169.349997
-9.250000 170.749998
-9.150000 170.400000
-9.050000 173.499999
-8.950000 169.849999
-8.850000 167.550005
-8.750000 174.750002
-8.650000 174.050002
-8.550000 171.500000
-8.450000 170.749998
-8.350000 173.000002
-8.250000 174.050000
-8.150000 171.450002
-8.050000 173.450004
-7.950000 171.350001
-7.850000 177.900002
-7.750000 170.200000
-7.650000 168.749997
-7.550000 174.150005
-7.450000 172.950001
-7.350000 174.199995
-7.250000 175.200007
-7.150000 174.200000
-7.050000 176.849998
-6.950000 167.200001
-6.850000 170.550000
-6.750000 177.050002
-6.650000 171.149999
-6.550000 173.649998
-6.450000 173.050000
-6.350000 171.500002
-6.250000 175.549999
-6.150000 170.649995
-6.050000 168.550002
-5.950000 167.750002
-5.850000 169.200000
-5.750000 175.299997
-5.650000 177.849997
-5.550000 172.200004
-5.450000 173.750000
-5.350000 169.049999
-5.250000 170.900000
-5.150000 172.800001
-5.050000 175.700003
-4.950000 173.499999
-4.850000 170.650000
-4.750000 169.049999
-4.650000 171.150000
-4.550000 168.550002
-4.450000 168.899998
-4.350000 169.249998
-4.250000 167.799999
-4.150000 170.149999
-4.050000 166.050001
-3.950000 168.200000
-3.850000 166.850001
-3.750000 165.150002
-3.650000 166.950000
-3.550000 165.849997
-3.450000 163.499998
-3.350000 167.050002
-3.250000 161.650001
-3.150000 164.149999
-3.050000 158.650000
-2.950000 161.550000
-2.850000 154.100001
-2.750000 160.050000
-2.650000 156.500000
-2.550000 153.399999
-2.450000 157.150000
-2.350000 155.900002
-2.250000 155.899999
-2.150000 155.950000
-2.050000 157.499999
-1.950000 155.049998
-1.850000 156.550000
-1.750000 155.150004
-1.650000 149.650002
-1.550000 151.450001
-1.450000 147.899999
-1.350000 150.150000
-1.250000 147.250002
-1.150000 148.099996
-1.050000 146.900000
-0.950000 147.000000
-0.850000 142.449998
-0.750000 140.100000
-0.650000 144.049999
-0.550000 138.750002
-0.450000 138.850000
-0.350000 136.300001
-0.250000 137.250000
-0.150000 136.350000
-0.050000 132.349995
0.050000 132.900003
0.150000 131.149998
0.250000 132.099998
0.350000 132.750003
0.450000 127.849995
0.550000 130.000000
0.650000 127.199998
0.750000 122.799997
0.850000 123.450001
0.950000 124.049999
1.050000 120.699999
1.150000 124.149999
1.250000 120.800003
1.350000 122.749997
1.450000 119.800001
1.550000 116.700001
1.650000 117.700001
1.750000 116.899999
1.850000 114.699998
1.950000 111.749999
2.050000 111.750003
2.150000 107.400002
2.250000 109.399996
2.350000 107.550001
2.450000 111.600001
2.550000 108.800004
2.650000 109.900003
2.750000 105.300002
2.850000 107.300003
2.950000 104.449997
3.050000 104.000001
3.150000 105.750001
3.250000 102.099998
3.350000 101.000001
3.450000 100.500001
3.550000 100.000003
3.650000 102.450001
3.750000 100.799998
3.850000 97.150000
3.950000 96.749998
4.050000 100.450005
4.150000 100.750000
4.250000 96.149999
4.350000 94.250000
4.450000 93.099996
4.550000 95.099997
4.650000 96.400002
4.750000 94.200003
4.850000 90.850001
4.950000 92.350000
5.050000 92.950001
5.150000 92.949997
5.250000 96.549997
5.350000 92.300000
5.450000 93.050002
5.550000 93.150003
5.650000 91.549997
5.750000 89.350004
5.850000 93.550000
5.950000 90.650001
6.050000 88.900000
6.150000 91.149998
6.250000 92.650001
6.350000 90.249999
6.450000 91.500001
6.550000 86.950005
6.650000 85.700002
6.750000 84.499998
6.850000 91.150000
6.950000 91.950000
7.050000 87.000001
7.150000 88.099996
7.250000 87.249999
7.350000 92.099998
7.450000 89.049999
7.550000 89.700002
7.650000 90.349999
7.750000 86.449997
7.850000 86.499999
7.950000 89.450002
8.050000 90.599999
8.150000 86.999998
8.250000 87.800000
8.350000 86.599998
8.450000 86.850002
8.550000 86.349997
8.650000 89.199999
8.750000 87.299998
8.850000 88.399998
8.950000 82.100004
9.050000 89.249998
9.150000 87.800001
9.250000 87.350000
9.350000 83.600002
9.450000 86.050002
9.550000 85.950000
9.650000 84.650006
9.750000 87.150000
9.850000 88.149997
9.950000 86.249999
10.050000 83.600003
10.150000 86.650001
10.250000 86.150001
10.350000 84.799997
10.450000 81.599998
10.550000 81.049996
10.650000 83.599996
10.750000 81.950002
10.850000 77.450001
10.950000 82.749998
11.050000 74.750002
11.150000 81.850000
11.250000 80.400000
11.350000 79.350001
11.450000 78.500001
11.550000 77.250005
11.650000 76.850003
11.750000 76.649997
11.850000 76.050001
11.950000 73.950001
12.050000 77.550004
12.150000 74.250000
12.250000 74.199997
12.350000 72.650001
12.450000 73.949999
12.550000 71.499995
12.650000 69.250000
12.750000 67.050000
12.850000 66.649995
12.950000 67.300003
13.050000 67.800001
13.150000 69.100002
13.250000 65.700000
13.350000 62.500001
13.450000 63.300003
13.550000 62.350000
13.650000 60.500000
13.750000 58.700001
13.850000 57.550003
13.950000 57.200002
14.050000 56.700002
14.150000 55.900000
14.250000 54.350004
14.350000 50.749997
14.450000 52.650000
14.550000 48.599998
14.650000 48.350000
14.750000 47.750002
14.850000 47.050002
14.950000 47.600001


==> dm2-8-solution.dat <==
-14.950000 177.244822
-14.850000 177.244745
-14.750000 177.244657
-14.650000 177.244559
-14.550000 177.244428
-14.450000 177.244300
-14.350000 177.244157
-14.250000 177.243995
-14.150000 177.243813
-14.050000 177.243572
-13.950000 177.243339
-13.850000 177.243077
-13.750000 177.242783
-13.650000 177.242454
-13.550000 177.242086
-13.450000 177.241602
-13.350000 177.241135
-13.250000 177.240613
-13.150000 177.240031
-13.050000 177.239383
-12.950000 177.238661
-12.850000 177.237717
-12.750000 177.236809
-12.650000 177.235801
-12.550000 177.234683
-12.450000 177.233443
-12.350000 177.232070
-12.250000 177.230281
-12.150000 177.228572
-12.050000 177.226683
-11.950000 177.224598
-11.850000 177.222298
-11.750000 177.219763
-11.650000 177.216479
-11.550000 177.213357
-11.450000 177.209924
-11.350000 177.206153
-11.250000 177.202014
-11.150000 177.197474
-11.050000 177.191623
-10.950000 177.186091
-10.850000 177.180039
-10.750000 177.173423
-10.650000 177.166196
-10.550000 177.156925
-10.450000 177.148198
-10.350000 177.138689
-10.250000 177.128337
-10.150000 177.117076
-10.050000 177.104836
-9.950000 177.089218
-9.850000 177.074594
-9.750000 177.058738
-9.650000 177.041561
-9.550000 177.022967
-9.450000 177.002855
-9.350000 176.977330
-9.250000 176.953555
-9.150000 176.927905
-9.050000 176.900253
-8.950000 176.870466
-8.850000 176.838406
-8.750000 176.797932
-8.650000 176.760434
-8.550000 176.720175
-8.450000 176.676986
-8.350000 176.630690
-8.250000 176.581103
-8.150000 176.518835
-8.050000 176.461449
-7.950000 176.400138
-7.850000 176.334684
-7.750000 176.264864
-7.650000 176.177576
-7.550000 176.097486
-7.450000 176.012265
-7.350000 175.921656
-7.250000 175.825395
-7.150000 175.723210
-7.050000 175.596131
-6.950000 175.480140
-6.850000 175.357316
-6.750000 175.227357
-6.650000 175.089956
-6.550000 174.919834
-6.450000 174.765231
-6.350000 174.602180
-6.250000 174.430353
-6.150000 174.249417
-6.050000 174.026368
-5.950000 173.824547
-5.850000 173.612550
-5.750000 173.390037
-5.650000 173.156667
-5.550000 172.912099
-5.450000 172.612165
-5.350000 172.342174
-5.250000 172.059919
-5.150000 171.765070
-5.050000 171.404729
-4.950000 171.081486
-4.850000 170.744640
-4.750000 170.393890
-4.650000 170.028940
-4.550000 169.584839
-4.450000 169.188164
-4.350000 168.776428
-4.250000 168.349388
-4.150000 167.831522
-4.050000 167.370549
-3.950000 166.893594
-3.850000 166.400478
-3.750000 165.804541
-3.650000 165.275892
-3.550000 164.730648
-3.450000 164.168715
-3.350000 163.491942
-3.250000 162.893642
-3.150000 162.278512
-3.050000 161.646562
-2.950000 160.888074
-2.850000 160.219831
-2.750000 159.534968
-2.650000 158.715117
-2.550000 157.994697
-2.450000 157.258139
-2.350000 156.378711
-2.250000 155.607958
-2.150000 154.821845
-2.050000 153.885711
-1.950000 153.067411
-1.850000 152.234827
-1.750000 151.245962
-1.650000 150.383845
-1.550000 149.508813
-1.450000 148.472280
-1.350000 147.570995
-1.250000 146.505301
-1.150000 145.580346
-1.050000 144.645409
-0.950000 143.542873
-0.850000 142.588497
-0.750000 141.465103
-0.650000 140.494459
-0.550000 139.354022
-0.450000 138.370472
-0.350000 137.382144
-0.250000 136.224077
-0.150000 135.228033
-0.050000 134.063100
0.050000 133.063025
0.150000 131.895570
0.250000 130.895212
0.350000 129.729628
0.450000 128.732759
0.550000 127.573439
0.650000 126.419296
0.750000 125.435096
0.850000 124.293862
0.950000 123.322531
1.050000 122.198375
1.150000 121.243417
1.250000 120.140337
1.350000 119.050186
1.450000 118.126864
1.550000 117.063496
1.650000 116.164605
1.750000 115.131385
1.850000 114.115683
1.950000 113.259657
2.050000 112.278656
2.150000 111.317406
2.250000 110.509708
2.350000 109.586877
2.450000 108.685559
2.550000 107.930507
2.650000 107.070427
2.750000 106.233131
2.850000 105.533833
2.950000 104.739671
3.050000 103.969066
3.150000 103.222174
3.250000 102.600930
3.350000 101.898291
3.450000 101.219494
3.550000 100.564479
3.650000 100.021883
3.750000 99.410702
3.850000 98.822856
3.950000 98.258098
4.050000 97.792180
4.150000 97.269506
4.250000 96.768993
4.350000 96.290248
4.450000 95.896897
4.550000 95.457424
4.650000 95.038425
4.750000 94.639400
4.850000 94.259826
4.950000 93.949550
5.050000 93.604657
5.150000 93.277635
5.250000 92.967907
5.350000 92.674889
5.450000 92.436584
5.550000 92.173031
5.650000 91.924497
5.750000 91.690388
5.850000 91.470114
5.950000 91.291874
6.050000 91.095743
6.150000 90.911791
6.250000 90.739453
6.350000 90.578177
6.450000 90.427420
6.550000 90.306170
6.650000 90.173553
6.750000 90.049978
6.850000 89.934957
6.950000 89.828016
7.050000 89.742436
7.150000 89.649298
7.250000 89.562976
7.350000 89.483059
7.450000 89.409153
7.550000 89.340882
7.650000 89.286575
7.750000 89.227824
7.850000 89.173723
7.950000 89.123958
8.050000 89.078232
8.150000 89.036263
8.250000 89.003078
8.350000 88.967391
8.450000 88.934738
8.550000 88.904895
8.650000 88.877649
8.750000 88.852802
8.850000 88.833272
8.950000 88.812394
9.050000 88.793413
9.150000 88.776176
9.250000 88.760540
9.350000 88.746372
9.450000 88.735301
9.550000 88.723537
9.650000 88.712909
9.750000 88.703320
9.850000 88.694677
9.950000 88.686894
10.050000 88.680850
10.150000 88.674464
10.250000 88.668733
10.350000 88.663594
10.450000 88.658991
10.550000 88.654874
10.650000 88.651695
10.750000 88.648356
10.850000 88.645378
10.950000 88.642726
11.050000 88.640365
11.150000 88.638266
11.250000 88.636655
11.350000 88.634974
11.450000 88.633484
11.550000 88.632164
11.650000 88.630998
11.750000 88.629968
11.850000 88.629181
11.950000 88.628366
12.050000 88.627647
12.150000 88.627015
12.250000 88.626460
12.350000 88.625973
12.450000 88.625603
12.550000 88.625222
12.650000 88.624888
12.750000 88.624596
12.850000 88.624342
12.950000 88.624120
13.050000 88.623926
13.150000 88.623781
13.250000 88.623631
13.350000 88.623502
13.450000 88.623389
13.550000 88.623292
13.650000 88.623207
13.750000 88.623144
13.850000 88.623080
13.950000 88.623024
14.050000 88.622976
14.150000 88.622935
14.250000 88.622900
14.350000 88.622873
14.450000 88.622847
14.550000 88.622824
14.650000 88.622804
14.750000 88.622787
14.850000 88.622773
14.950000 88.622762


==> dm2-8-solutioncur.dat <==
-14.950000 0.002205
-14.850000 0.002492
-14.750000 0.002814
-14.650000 0.003176
-14.550000 0.003653
-14.450000 0.004115
-14.350000 0.004631
-14.250000 0.005209
-14.150000 0.005853
-14.050000 0.006700
-13.950000 0.007517
-13.850000 0.008426
-13.750000 0.009437
-13.650000 0.010561
-13.550000 0.011810
-13.450000 0.013441
-13.350000 0.015005
-13.250000 0.016736
-13.150000 0.018653
-13.050000 0.020773
-12.950000 0.023115
-12.850000 0.026156
-12.750000 0.029055
-12.650000 0.032249
-12.550000 0.035765
-12.450000 0.039633
-12.350000 0.043885
-12.250000 0.049374
-12.150000 0.054576
-12.050000 0.060277
-11.950000 0.066521
-11.850000 0.073353
-11.750000 0.080822
-11.650000 0.090410
-11.550000 0.099443
-11.450000 0.109292
-11.350000 0.120019
-11.250000 0.131694
-11.150000 0.144390
-11.050000 0.160594
-10.950000 0.175770
-10.850000 0.192227
-10.750000 0.210057
-10.650000 0.229357
-10.550000 0.253870
-10.450000 0.276717
-10.350000 0.301378
-10.250000 0.327975
-10.150000 0.356634
-10.050000 0.387488
-9.950000 0.426444
-9.850000 0.462536
-9.750000 0.501283
-9.650000 0.542842
-9.550000 0.587377
-9.450000 0.635059
-9.350000 0.694900
-9.250000 0.750012
-9.150000 0.808850
-9.050000 0.871609
-8.950000 0.938487
-8.850000 1.009693
-8.750000 1.098515
-8.650000 1.179822
-8.550000 1.266139
-8.450000 1.357689
-8.350000 1.454700
-8.250000 1.557402
-8.150000 1.684726
-8.050000 1.800562
-7.950000 1.922832
-7.850000 2.051773
-7.750000 2.187622
-7.650000 2.355155
-7.550000 2.506773
-7.450000 2.666034
-7.350000 2.833165
-7.250000 3.008386
-7.150000 3.191912
-7.050000 3.416799
-6.950000 3.619022
-6.850000 3.830179
-6.750000 4.050451
-6.650000 4.280003
-6.550000 4.559748
-6.450000 4.809919
-6.350000 5.069810
-6.250000 5.339526
-6.150000 5.619156
-6.050000 5.958011
-5.950000 6.259329
-5.850000 6.570708
-5.750000 6.892147
-5.650000 7.223625
-5.550000 7.565092
-5.450000 7.975996
-5.350000 8.338817
-5.250000 8.711298
-5.150000 9.093276
-5.050000 9.550664
-4.950000 9.952520
-4.850000 10.363159
-4.750000 10.782290
-4.650000 11.209591
-4.550000 11.717960
-4.450000 12.161702
-4.350000 12.612380
-4.250000 13.069536
-4.150000 13.610417
-4.050000 14.079888
-3.950000 14.554179
-3.850000 15.032702
-3.750000 15.595503
-3.650000 16.081038
-3.550000 16.568751
-3.450000 17.057937
-3.350000 17.629540
-3.250000 18.119381
-3.150000 18.608303
-3.050000 19.095508
-2.950000 19.660654
-2.850000 20.141316
-2.750000 20.617623
-2.650000 21.166662
-2.550000 21.630573
-2.450000 22.087382
-2.350000 22.610175
-2.250000 23.048581
-2.150000 23.477104
-2.050000 23.963398
-1.950000 24.367537
-1.850000 24.759069
-1.750000 25.198813
-1.650000 25.560194
-1.550000 25.906390
-1.450000 26.290069
-1.350000 26.600761
-1.250000 26.941034
-1.150000 27.212896
-1.050000 27.465808
-0.950000 27.736124
-0.850000 27.945977
-0.750000 28.164603
-0.650000 28.329010
-0.550000 28.493427
-0.450000 28.610468
-0.350000 28.705137
-0.250000 28.786977
-0.150000 28.832384
-0.050000 28.856305
0.050000 28.851818
0.150000 28.817406
0.250000 28.762951
0.350000 28.670448
0.450000 28.566514
0.550000 28.416818
0.650000 28.236924
0.750000 28.059105
0.850000 27.824649
0.950000 27.601060
1.050000 27.314518
1.150000 27.047527
1.250000 26.711936
1.350000 26.351369
1.450000 26.023265
1.550000 25.619281
1.650000 25.255717
1.750000 24.812506
1.850000 24.350028
1.950000 23.939308
2.050000 23.444670
2.150000 22.934726
2.250000 22.486540
2.350000 21.952001
2.450000 21.406307
2.550000 20.930802
2.650000 20.368279
2.750000 19.798780
2.850000 19.306178
2.950000 18.727531
3.050000 18.145964
3.150000 17.562844
3.250000 17.062800
3.350000 16.480291
3.450000 15.899913
3.550000 15.322865
3.650000 14.831773
3.750000 14.263907
3.850000 13.702491
3.950000 13.148504
4.050000 12.680266
4.150000 12.142451
4.250000 11.614503
4.350000 11.097149
4.450000 10.662635
4.550000 10.166652
4.650000 9.682969
4.750000 9.212055
4.850000 8.754316
4.950000 8.372713
5.050000 7.940299
5.150000 7.521872
5.250000 7.117604
5.350000 6.727608
5.450000 6.404735
5.550000 6.041372
5.650000 5.692327
5.750000 5.357526
5.850000 5.036852
5.950000 4.773116
6.050000 4.478236
6.150000 4.196945
6.250000 3.928991
6.350000 3.674097
6.450000 3.431961
6.550000 3.234324
6.650000 3.015006
6.750000 2.807473
6.850000 2.611356
6.950000 2.426274
7.050000 2.276119
7.150000 2.110493
7.250000 1.954774
7.350000 1.808561
7.450000 1.671452
7.550000 1.543047
7.650000 1.439612
7.750000 1.326318
7.850000 1.220605
7.950000 1.122089
8.050000 1.030398
8.150000 0.945165
8.250000 0.876980
8.350000 0.802807
8.450000 0.734105
8.550000 0.670550
8.650000 0.611829
8.750000 0.557641
8.850000 0.514583
8.950000 0.468058
9.050000 0.425276
9.150000 0.385983
9.250000 0.349938
9.350000 0.316913
9.450000 0.290846
9.550000 0.262865
9.650000 0.237318
9.750000 0.214020
9.850000 0.192799
9.950000 0.173492
10.050000 0.158353
10.150000 0.142208
10.250000 0.127570
10.350000 0.114314
10.450000 0.102324
10.550000 0.091492
10.650000 0.083053
10.750000 0.074111
10.850000 0.066059
10.950000 0.058818
11.050000 0.052314
11.150000 0.046479
11.250000 0.041961
11.350000 0.037205
11.450000 0.032953
11.550000 0.029154
11.650000 0.025765
11.750000 0.022746
11.850000 0.020423
11.950000 0.017993
12.050000 0.015835
12.150000 0.013921
12.250000 0.012224
12.350000 0.010723
12.450000 0.009576
12.550000 0.008383
12.650000 0.007330
12.750000 0.006403
12.850000 0.005587
12.950000 0.004870
13.050000 0.004240
13.150000 0.003762
13.250000 0.003269
13.350000 0.002837
13.450000 0.002460
13.550000 0.002130
13.650000 0.001843
13.750000 0.001626
13.850000 0.001404
13.950000 0.001211
14.050000 0.001043
14.150000 0.000898
14.250000 0.000772
14.350000 0.000677
14.450000 0.000581
14.550000 0.000498
14.650000 0.000426
14.750000 0.000365
14.850000 0.000311
14.950000 0.000272


==> dm3-1-density.dat <==
-4.950000 208.000001
-4.850000 246.800000
-4.750000 259.399999
-4.650000 286.600000
-4.550000 300.200000
-4.450000 314.000000
-4.350000 321.000001
-4.250000 331.599999
-4.150000 343.600000
-4.050000 343.800001
-3.950000 359.400001
-3.850000 356.000001
-3.750000 360.799999
-3.650000 352.600000
-3.550000 361.400000
-3.450000 358.200000
-3.350000 344.400000
-3.250000 349.199999
-3.150000 357.799999
-3.050000 354.600001
-2.950000 344.400001
-2.850000 365.400000
-2.750000 356.200000
-2.650000 355.599999
-2.550000 361.600000
-2.450000 351.599999
-2.350000 364.200001
-2.250000 352.999999
-2.150000 362.800002
-2.050000 355.200000
-1.950000 344.599999
-1.850000 358.799999
-1.750000 355.000000
-1.650000 354.400000
-1.550000 346.800001
-1.450000 353.600000
-1.350000 349.399999
-1.250000 352.600001
-1.150000 358.400002
-1.050000 349.400000
-0.950000 342.799999
-0.850000 341.400001
-0.750000 336.800001
-0.650000 343.000001
-0.550000 327.200003
-0.450000 311.200000
-0.350000 307.000000
-0.250000 292.200000
-0.150000 279.600001
-0.050000 255.600001
0.050000 246.200001
0.150000 223.400000
0.250000 198.800001
0.350000 186.800002
0.450000 164.199999
0.550000 166.200000
0.650000 153.000000
0.750000 143.400000
0.850000 142.399999
0.950000 137.400000
1.050000 128.800000
1.150000 130.999999
1.250000 132.600002
1.350000 129.600001
1.450000 128.600002
1.550000 135.600001
1.650000 124.200000
1.750000 137.999998
1.850000 131.000000
1.950000 130.200001
2.050000 136.199999
2.150000 131.600000
2.250000 127.399999
2.350000 123.600001
2.450000 133.400000
2.550000 133.200001
2.650000 137.599999
2.750000 138.200001
2.850000 130.800001
2.950000 140.399999
3.050000 133.800000
3.150000 133.600001
3.250000 132.799997
3.350000 135.000002
3.450000 142.399998
3.550000 135.399999
3.650000 129.799999
3.750000 125.600000
3.850000 130.200001
3.950000 138.200001
4.050000 137.800000
4.150000 125.400000
4.250000 127.600001
4.350000 125.400000
4.450000 119.400000
4.550000 113.999998
4.650000 101.199998
4.750000 100.000000
4.850000 92.599998
4.950000 81.400003


==> dm3-1-solution.dat <==
-4.950000 354.490770
-4.850000 354.490770
-4.750000 354.490770
-4.650000 354.490770
-4.550000 354.490770
-4.450000 354.490770
-4.350000 354.490770
-4.250000 354.490770
-4.150000 354.490770
-4.050000 354.490770
-3.950000 354.490770
-3.850000 354.490770
-3.750000 354.490770
-3.650000 354.490770
-3.550000 354.490770
-3.450000 354.490770
-3.350000 354.490770
-3.250000 354.490770
-3.150000 354.490769
-3.050000 354.490768
-2.950000 354.490764
-2.850000 354.490752
-2.750000 354.490727
-2.650000 354.490658
-2.550000 354.490493
-2.450000 354.490106
-2.350000 354.489228
-2.250000 354.487303
-2.150000 354.483225
-2.050000 354.474869
-1.950000 354.458317
-1.850000 354.426612
-1.750000 354.367894
-1.650000 354.273090
-1.550000 354.098309
-1.450000 353.804813
-1.350000 353.328086
-1.250000 352.578875
-1.150000 351.439300
-1.050000 349.761036
-0.950000 347.366779
-0.850000 344.056106
-0.750000 339.616386
-0.650000 333.333506
-0.550000 325.910605
-0.450000 316.052461
-0.350000 305.113163
-0.250000 291.473472
-0.150000 274.974200
-0.050000 258.238050
0.050000 239.522923
0.150000 219.576230
0.250000 200.666334
0.350000 183.713853
0.450000 169.365459
0.550000 157.288782
0.650000 148.383419
0.750000 142.228405
0.850000 138.235654
0.950000 135.801059
1.050000 134.344789
1.150000 133.617347
1.250000 133.247664
1.350000 133.063670
1.450000 132.987251
1.550000 132.954720
1.650000 132.941200
1.750000 132.936524
1.850000 132.934855
1.950000 132.934275
2.050000 132.934108
2.150000 132.934058
2.250000 132.934043
2.350000 132.934040
2.450000 132.934039
2.550000 132.934039
2.650000 132.934039
2.750000 132.934039
2.850000 132.934039
2.950000 132.934039
3.050000 132.934039
3.150000 132.934039
3.250000 132.934039
3.350000 132.934039
3.450000 132.934039
3.550000 132.934039
3.650000 132.934039
3.750000 132.934039
3.850000 132.934039
3.950000 132.934039
4.050000 132.934039
4.150000 132.934039
4.250000 132.934039
4.350000 132.934039
4.450000 132.934039
4.550000 132.934039
4.650000 132.934039
4.750000 132.934039
4.850000 132.934039
4.950000 132.934039


==> dm3-2-density.dat <==
-4.950000 193.000000
-4.850000 221.600000
-4.750000 222.000000
-4.650000 242.999999
-4.550000 252.000001
-4.450000 269.800001
-4.350000 289.400000
-4.250000 290.800000
-4.150000 290.600000
-4.050000 303.399999
-3.950000 309.600001
-3.850000 319.400001
-3.750000 319.600000
-3.650000 324.399998
-3.550000 345.799999
-3.450000 337.000000
-3.350000 343.600001
-3.250000 349.200000
-3.150000 347.600000
-3.050000 346.799999
-2.950000 340.999999
-2.850000 346.800000
-2.750000 360.600000
-2.650000 350.000000
-2.550000 350.599999
-2.450000 346.200003
-2.350000 340.400002
-2.250000 353.599998
-2.150000 345.600000
-2.050000 350.200002
-1.950000 351.399999
-1.850000 345.800001
-1.750000 357.400001
-1.650000 340.800001
-1.550000 341.799997
-1.450000 335.799998
-1.350000 344.800001
-1.250000 333.199999
-1.150000 323.400001
-1.050000 322.999999
-0.950000 319.200000
-0.850000 311.400001
-0.750000 303.599997
-0.650000 313.399999
-0.550000 290.199999
-0.450000 284.200000
-0.350000 286.200000
-0.250000 273.200000
-0.150000 265.200000
-0.050000 260.400000
0.050000 238.800001
0.150000 240.400000
0.250000 223.800000
0.350000 219.199999
0.450000 202.600001
0.550000 197.200000
0.650000 182.800000
0.750000 186.600002
0.850000 173.200001
0.950000 173.400001
1.050000 161.000000
1.150000 158.599999
1.250000 146.800001
1.350000 150.799999
1.450000 142.399999
1.550000 137.000000
1.650000 132.400000
1.750000 134.999999
1.850000 127.599998
1.950000 128.599997
2.050000 134.799999
2.150000 132.200002
2.250000 132.999998
2.350000 129.200002
2.450000 134.400000
2.550000 135.800000
2.650000 138.399999
2.750000 134.399999
2.850000 132.000000
2.950000 133.399998
3.050000 136.200000
3.150000 134.599999
3.250000 140.600002
3.350000 131.800002
3.450000 128.399999
3.550000 137.200001
3.650000 118.200001
3.750000 121.799998
3.850000 123.000001
3.950000 124.999999
4.050000 118.800000
4.150000 113.000000
4.250000 108.400001
4.350000 110.400000
4.450000 100.400001
4.550000 100.800001
4.650000 89.400001
4.750000 78.199999
4.850000 81.799999
4.950000 67.399999


==> dm3-2-solution.dat <==
-4.950000 354.490226
-4.850000 354.489961
-4.750000 354.489497
-4.650000 354.488905
-4.550000 354.487886
-4.450000 354.486610
-4.350000 354.484447
-4.250000 354.481783
-4.150000 354.477344
-4.050000 354.471970
-3.950000 354.463165
-3.850000 354.452682
-3.750000 354.438573
-3.650000 354.416023
-3.550000 354.389823
-3.450000 354.348653
-3.350000 354.301614
-3.250000 354.228937
-3.150000 354.147270
-3.050000 354.023205
-2.950000 353.886092
-2.850000 353.681261
-2.750000 353.458597
-2.650000 353.183186
-2.550000 352.781638
-2.450000 352.355452
-2.350000 351.744200
-2.250000 351.105837
-2.150000 350.204990
-2.050000 349.279051
-1.950000 347.993048
-1.850000 346.691761
-1.750000 344.912506
-1.650000 342.820230
-1.550000 340.752308
-1.450000 337.990418
-1.350000 335.301130
-1.250000 331.762473
-1.150000 327.767652
-1.050000 323.964566
-0.950000 319.071972
-0.850000 313.680484
-0.750000 307.789265
-0.650000 301.406487
-0.550000 294.550174
-0.450000 287.248807
-0.350000 279.541657
-0.250000 271.478746
-0.150000 261.906196
-0.050000 253.296090
0.050000 243.293948
0.150000 234.495594
0.250000 224.505666
0.350000 214.712195
0.450000 205.242588
0.550000 196.213803
0.650000 187.727305
0.750000 179.864972
0.850000 172.686298
0.950000 166.227120
1.050000 159.835208
1.150000 154.919407
1.250000 150.211790
1.350000 146.708033
1.450000 143.459105
1.550000 141.117452
1.650000 139.013407
1.750000 137.543769
1.850000 136.263202
1.950000 135.302648
2.050000 134.662320
2.150000 134.129317
2.250000 133.748357
2.350000 133.505709
2.450000 133.312566
2.550000 133.180912
2.650000 133.100741
2.750000 133.039684
2.850000 132.999976
2.950000 132.976853
3.050000 132.959998
3.150000 132.949539
3.250000 132.943714
3.350000 132.939650
3.450000 132.937243
3.550000 132.935961
3.650000 132.935104
3.750000 132.934621
3.850000 132.934374
3.950000 132.934217
4.050000 132.934132
4.150000 132.934090
4.250000 132.934065
4.350000 132.934052
4.450000 132.934046
4.550000 132.934042
4.650000 132.934040
4.750000 132.934040
4.850000 132.934039
4.950000 132.934039


==> dm3-4-density.dat <==
-4.950000 196.199999
-4.850000 200.600000
-4.750000 215.199998
-4.650000 227.400001
-4.550000 219.600000
-4.450000 232.600001
-4.350000 240.799998
-4.250000 239.000000
-4.150000 250.399998
-4.050000 264.200000
-3.950000 258.400000
-3.850000 256.600000
-3.750000 265.999999
-3.650000 268.400000
-3.550000 280.000000
-3.450000 285.000000
-3.350000 274.199998
-3.250000 292.800000
-3.150000 282.799998
-3.050000 299.400001
-2.950000 283.800000
-2.850000 307.800000
-2.750000 295.600000
-2.650000 305.800001
-2.550000 296.799999
-2.450000 298.000001
-2.350000 309.599998
-2.250000 299.000000
-2.150000 304.800001
-2.050000 310.400001
-1.950000 297.800001
-1.850000 303.799999
-1.750000 293.400000
-1.650000 305.400002
-1.550000 294.600000
-1.450000 284.400000
-1.350000 297.999998
-1.250000 295.600001
-1.150000 286.799999
-1.050000 292.000001
-0.950000 280.600001
-0.850000 287.200001
-0.750000 264.200001
-0.650000 274.199998
-0.550000 279.600000
-0.450000 263.200001
-0.350000 259.000001
-0.250000 262.999999
-0.150000 247.600001
-0.050000 255.199999
0.050000 239.400001
0.150000 236.599999
0.250000 230.400003
0.350000 220.599999
0.450000 231.400002
0.550000 229.399999
0.650000 225.800001
0.750000 205.999999
0.850000 206.600000
0.950000 204.000000
1.050000 191.999999
1.150000 191.800001
1.250000 194.000001
1.350000 187.600000
1.450000 185.000000
1.550000 166.600002
1.650000 171.000000
1.750000 166.800000
1.850000 172.199998
1.950000 156.200001
2.050000 157.800001
2.150000 160.400000
2.250000 149.200000
2.350000 151.399999
2.450000 144.799999
2.550000 146.199998
2.650000 137.400000
2.750000 141.199999
2.850000 129.599999
2.950000 138.200001
3.050000 127.399997
3.150000 125.800001
3.250000 120.200000
3.350000 118.399999
3.450000 119.000000
3.550000 104.600001
3.650000 113.199999
3.750000 110.800000
3.850000 107.199999
3.950000 103.799998
4.050000 106.800000
4.150000 95.600000
4.250000 88.600001
4.350000 90.199999
4.450000 89.400003
4.550000 81.799999
4.650000 81.999999
4.750000 74.399998
4.850000 74.000000
4.950000 67.600000


==> dm3-4-solution.dat <==
-4.950000 352.432323
-4.850000 352.194201
-4.750000 351.932574
-4.650000 351.544008
-4.550000 351.220290
-4.450000 350.866649
-4.350000 350.480977
-4.250000 349.913130
-4.150000 349.444084
-4.050000 348.935428
-3.950000 348.384743
-3.850000 347.580825
-3.750000 346.922343
-3.650000 346.213386
-3.550000 345.451336
-3.450000 344.348124
-3.350000 343.451924
-3.250000 342.493822
-3.150000 341.471193
-3.050000 340.002831
-2.950000 338.819621
-2.850000 337.563428
-2.750000 335.770851
-2.650000 334.335222
-2.550000 332.819029
-2.450000 330.668649
-2.350000 328.956888
-2.250000 327.158447
-2.150000 324.623206
-2.050000 322.617213
-1.950000 319.801334
-1.850000 317.582650
-1.750000 315.272027
-1.650000 312.048091
-1.550000 309.523165
-1.450000 306.015176
-1.350000 303.279438
-1.250000 299.494815
-1.150000 296.555980
-1.050000 292.507968
-0.950000 289.378239
-0.850000 285.086183
-0.750000 281.782388
-0.650000 277.271819
-0.550000 272.650192
-0.450000 269.117911
-0.350000 264.329991
-0.250000 259.464796
-0.150000 255.773600
-0.050000 250.807416
0.050000 245.804359
0.150000 242.037405
0.250000 237.008295
0.350000 231.986899
0.450000 226.989858
0.550000 222.033777
0.650000 217.135041
0.750000 212.309643
0.850000 207.573003
0.950000 202.939801
1.050000 198.423816
1.150000 194.037779
1.250000 189.793247
1.350000 185.700485
1.450000 181.768386
1.550000 178.004403
1.650000 174.414507
1.750000 171.003173
1.850000 167.773392
1.950000 164.726700
2.050000 161.175885
2.150000 158.539633
2.250000 156.082210
2.350000 153.799800
2.450000 151.687606
2.550000 149.278040
2.650000 147.527052
2.750000 145.925430
2.850000 144.465622
2.950000 142.828275
3.050000 141.658472
3.150000 140.604325
3.250000 139.436874
3.350000 138.613323
3.450000 137.879448
3.550000 137.076744
3.650000 136.517525
3.750000 136.024644
3.850000 135.591683
3.950000 135.125612
4.050000 134.806085
4.150000 134.528413
4.250000 134.233074
4.350000 134.033032
4.450000 133.861037
4.550000 133.680259
4.650000 133.559273
4.750000 133.456344
4.850000 133.349426
4.950000 133.278719


==> dm3-6-density.dat <==
-4.950000 185.800001
-4.850000 184.599998
-4.750000 195.000000
-4.650000 207.599999
-4.550000 192.799997
-4.450000 199.400002
-4.350000 215.600001
-4.250000 213.400000
-4.150000 211.199999
-4.050000 217.999999
-3.950000 218.800000
-3.850000 234.599999
-3.750000 226.199999
-3.650000 231.599999
-3.550000 233.600001
-3.450000 237.599997
-3.350000 234.799998
-3.250000 239.000001
-3.150000 246.399999
-3.050000 244.399999
-2.950000 243.000001
-2.850000 251.600001
-2.750000 244.799999
-2.650000 248.600001
-2.550000 254.800001
-2.450000 256.999999
-2.350000 262.400001
-2.250000 259.400000
-2.150000 249.200001
-2.050000 248.799999
-1.950000 249.400002
-1.850000 253.599997
-1.750000 267.200001
-1.650000 248.999999
-1.550000 258.400000
-1.450000 251.200000
-1.350000 264.800001
-1.250000 258.599998
-1.150000 253.799999
-1.050000 243.799997
-0.950000 246.399997
-0.850000 250.799999
-0.750000 249.000000
-0.650000 244.200000
-0.550000 246.400001
-0.450000 242.400001
-0.350000 235.599999
-0.250000 237.800001
-0.150000 237.200000
-0.050000 222.399998
0.050000 227.400000
0.150000 226.000000
0.250000 229.399997
0.350000 217.600000
0.450000 218.800002
0.550000 215.600000
0.650000 204.800000
0.750000 213.800000
0.850000 208.600001
0.950000 204.600000
1.050000 207.400000
1.150000 199.600000
1.250000 193.999998
1.350000 197.400001
1.450000 194.200000
1.550000 195.399999
1.650000 184.799997
1.750000 183.799998
1.850000 183.199999
1.950000 175.800001
2.050000 167.400000
2.150000 162.800000
2.250000 164.999999
2.350000 160.800001
2.450000 152.599999
2.550000 156.400000
2.650000 147.600003
2.750000 142.600000
2.850000 146.800000
2.950000 140.000001
3.050000 132.799998
3.150000 135.199999
3.250000 129.599997
3.350000 130.399999
3.450000 118.200000
3.550000 120.800001
3.650000 107.799999
3.750000 118.400000
3.850000 113.199999
3.950000 112.200001
4.050000 105.200000
4.150000 98.000001
4.250000 97.200001
4.350000 94.599999
4.450000 92.200001
4.550000 87.799999
4.650000 81.600000
4.750000 81.200001
4.850000 75.000001
4.950000 73.999997


==> dm3-6-solution.dat <==
-4.950000 342.820230
-4.850000 342.160245
-4.750000 341.471193
-4.650000 340.752308
-4.550000 340.002831
-4.450000 339.222013
-4.350000 337.990418
-4.250000 337.128062
-4.150000 336.231858
-4.050000 335.301130
-3.950000 333.838879
-3.850000 332.819029
-3.750000 331.762473
-3.650000 330.668649
-3.550000 329.537029
-3.450000 327.767652
-3.350000 326.539447
-3.250000 325.271872
-3.150000 323.964566
-3.050000 321.928432
-2.950000 320.520517
-2.850000 319.071972
-2.750000 317.582650
-2.650000 315.272027
-2.550000 313.680484
-2.450000 312.048091
-2.350000 309.523165
-2.250000 307.789265
-2.150000 306.015176
-2.050000 303.279438
-1.950000 301.406487
-1.850000 299.494815
-1.750000 296.555980
-1.650000 294.550174
-1.550000 292.507968
-1.450000 289.378239
-1.350000 287.248807
-1.250000 285.086183
-1.150000 281.782388
-1.050000 279.541657
-0.950000 276.126397
-0.850000 273.815405
-0.750000 271.478746
-0.650000 267.928911
-0.550000 265.534745
-0.450000 261.906196
-0.350000 259.464796
-0.250000 255.773600
-0.150000 253.296090
-0.050000 249.559497
0.050000 247.057720
0.150000 243.293948
0.250000 240.780312
0.350000 237.008295
0.450000 234.495594
0.550000 230.734705
0.650000 228.235925
0.750000 224.505666
0.850000 222.033777
0.950000 218.353466
1.050000 214.712195
1.150000 212.309643
1.250000 208.748025
1.350000 205.242588
1.450000 202.939801
1.550000 199.541107
1.650000 196.213803
1.750000 194.037779
1.850000 190.840529
1.950000 187.727305
2.050000 185.700485
2.150000 182.735916
2.250000 179.864972
2.350000 178.004403
2.450000 175.295390
2.550000 172.686298
2.650000 170.178623
2.750000 167.773392
2.850000 166.227120
2.950000 163.993681
3.050000 161.863234
3.150000 159.835208
3.250000 158.539633
3.350000 156.679991
3.450000 154.919407
3.550000 153.256001
3.650000 151.687606
3.750000 150.211790
3.850000 149.278040
3.950000 147.950509
4.050000 146.708033
4.150000 145.547486
4.250000 144.465622
4.350000 143.459105
4.450000 142.828275
4.550000 141.939760
4.650000 141.117452
4.750000 140.357902
4.850000 139.657682
4.950000 139.013407


==> dm5-0-density.dat <==
-14.950000 1.062014
-14.850000 1.075341
-14.750000 1.064451
-14.650000 1.048053
-14.550000 1.062343
-14.450000 1.070486
-14.350000 1.063730
-14.250000 1.063486
-14.150000 1.051316
-14.050000 1.064089
-13.950000 1.058097
-13.850000 1.044612
-13.750000 1.076874
-13.650000 1.057327
-13.550000 1.060399
-13.450000 1.069018
-13.350000 1.068110
-13.250000 1.068152
-13.150000 1.069057
-13.050000 1.085944
-12.950000 1.071307
-12.850000 1.061375
-12.750000 1.078701
-12.650000 1.079122
-12.550000 1.079860
-12.450000 1.063217
-12.350000 1.067040
-12.250000 1.074054
-12.150000 1.070255
-12.050000 1.073329
-11.950000 1.076923
-11.850000 1.073893
-11.750000 1.048713
-11.650000 1.054853
-11.550000 1.082202
-11.450000 1.059346
-11.350000 1.069350
-11.250000 1.069288
-11.150000 1.078140
-11.050000 1.070105
-10.950000 1.063390
-10.850000 1.070239
-10.750000 1.069967
-10.650000 1.070589
-10.550000 1.071778
-10.450000 1.062592
-10.350000 1.067599
-10.250000 1.072424
-10.150000 1.059443
-10.050000 1.064149
-9.950000 1.078140
-9.850000 1.072971
-9.750000 1.068761
-9.650000 1.071517
-9.550000 1.070095
-9.450000 1.069081
-9.350000 1.088458
-9.250000 1.047656
-9.150000 1.068440
-9.050000 1.050025
-8.950000 1.074413
-8.850000 1.060109
-8.750000 1.076268
-8.650000 1.050398
-8.550000 1.087015
-8.450000 1.062922
-8.350000 1.056147
-8.250000 1.078895
-8.150000 1.066002
-8.050000 1.079838
-7.950000 1.078986
-7.850000 1.073618
-7.750000 1.062331
-7.650000 1.060924
-7.550000 1.052048
-7.450000 1.075757
-7.350000 1.093095
-7.250000 1.071254
-7.150000 1.070681
-7.050000 1.094927
-6.950000 1.070137
-6.850000 1.080680
-6.750000 1.075990
-6.650000 1.085571
-6.550000 1.072548
-6.450000 1.064166
-6.350000 1.063591
-6.250000 1.047468
-6.150000 1.073572
-6.050000 1.070878
-5.950000 1.079380
-5.850000 1.069197
-5.750000 1.064110
-5.650000 1.064943
-5.550000 1.082360
-5.450000 1.073466
-5.350000 1.069735
-5.250000 1.079970
-5.150000 1.055464
-5.050000 1.074410
-4.950000 1.051019
-4.850000 1.072801
-4.750000 1.072812
-4.650000 1.065075
-4.550000 1.061102
-4.450000 1.072265
-4.350000 1.084006
-4.250000 1.065085
-4.150000 1.057795
-4.050000 1.077007
-3.950000 1.065651
-3.850000 1.073287
-3.750000 1.077729
-3.650000 1.072784
-3.550000 1.076140
-3.450000 1.075207
-3.350000 1.068216
-3.250000 1.086990
-3.150000 1.073165
-3.050000 1.070337
-2.950000 1.089649
-2.850000 1.055854
-2.750000 1.078842
-2.650000 1.076882
-2.550000 1.076744
-2.450000 1.066729
-2.350000 1.079575
-2.250000 1.066600
-2.150000 1.063764
-2.050000 1.065075
-1.950000 1.064543
-1.850000 1.061612
-1.750000 1.068603
-1.650000 1.074866
-1.550000 1.052385
-1.450000 1.049113
-1.350000 1.073070
-1.250000 1.063950
-1.150000 1.074839
-1.050000 1.067042
-0.950000 1.073911
-0.850000 1.065344
-0.750000 1.067482
-0.650000 1.068299
-0.550000 1.066390
-0.450000 1.077836
-0.350000 1.069655
-0.250000 1.063348
-0.150000 1.061717
-0.050000 1.057454
0.050000 0.543343
0.150000 0.521109
0.250000 0.537213
0.350000 0.528090
0.450000 0.538449
0.550000 0.536427
0.650000 0.530809
0.750000 0.535957
0.850000 0.534133
0.950000 0.527751
1.050000 0.530227
1.150000 0.540447
1.250000 0.525352
1.350000 0.536254
1.450000 0.529909
1.550000 0.539603
1.650000 0.526196
1.750000 0.524869
1.850000 0.522073
1.950000 0.523596
2.050000 0.527927
2.150000 0.531212
2.250000 0.530225
2.350000 0.533916
2.450000 0.535283
2.550000 0.535693
2.650000 0.530060
2.750000 0.525545
2.850000 0.532238
2.950000 0.534614
3.050000 0.521315
3.150000 0.533497
3.250000 0.526901
3.350000 0.536963
3.450000 0.528060
3.550000 0.524576
3.650000 0.526680
3.750000 0.537294
3.850000 0.531097
3.950000 0.531717
4.050000 0.530753
4.150000 0.529045
4.250000 0.540806
4.350000 0.540524
4.450000 0.533602
4.550000 0.524022
4.650000 0.529854
4.750000 0.529172
4.850000 0.528673
4.950000 0.529723
5.050000 0.538098
5.150000 0.532426
5.250000 0.539144
5.350000 0.545096
5.450000 0.533025
5.550000 0.531714
5.650000 0.526717
5.750000 0.535734
5.850000 0.536933
5.950000 0.529346
6.050000 0.533379
6.150000 0.533453
6.250000 0.534102
6.350000 0.531125
6.450000 0.539827
6.550000 0.530868
6.650000 0.534169
6.750000 0.526725
6.850000 0.534201
6.950000 0.534110
7.050000 0.527478
7.150000 0.527617
7.250000 0.535170
7.350000 0.526430
7.450000 0.525798
7.550000 0.528637
7.650000 0.525275
7.750000 0.529237
7.850000 0.528585
7.950000 0.531209
8.050000 0.521109
8.150000 0.547943
8.250000 0.531012
8.350000 0.544434
8.450000 0.534042
8.550000 0.532663
8.650000 0.535998
8.750000 0.536151
8.850000 0.535263
8.950000 0.533245
9.050000 0.534734
9.150000 0.531847
9.250000 0.532917
9.350000 0.532429
9.450000 0.529483
9.550000 0.539128
9.650000 0.535789
9.750000 0.532165
9.850000 0.536690
9.950000 0.538594
10.050000 0.533055
10.150000 0.543006
10.250000 0.533338
10.350000 0.533320
10.450000 0.530769
10.550000 0.526756
10.650000 0.527367
10.750000 0.539397
10.850000 0.525743
10.950000 0.532751
11.050000 0.539298
11.150000 0.540694
11.250000 0.521059
11.350000 0.528488
11.450000 0.526031
11.550000 0.525926
11.650000 0.534421
11.750000 0.534954
11.850000 0.535945
11.950000 0.535858
12.050000 0.529373
12.150000 0.530367
12.250000 0.527313
12.350000 0.531144
12.450000 0.525898
12.550000 0.527455
12.650000 0.534379
12.750000 0.535860
12.850000 0.538127
12.950000 0.532629
13.050000 0.531537
13.150000 0.532680
13.250000 0.530680
13.350000 0.531540
13.450000 0.532863
13.550000 0.536478
13.650000 0.530269
13.750000 0.535154
13.850000 0.534765
13.950000 0.533995
14.050000 0.535436
14.150000 0.536847
14.250000 0.536002
14.350000 0.540087
14.450000 0.537397
14.550000 0.524144
14.650000 0.537015
14.750000 0.518557
14.850000 0.536293
14.950000 0.532670


==> dm5-2-density.dat <==
-14.950000 0.633968
-14.850000 0.685457
-14.750000 0.730015
-14.650000 0.765869
-14.550000 0.791238
-14.450000 0.822358
-14.350000 0.843914
-14.250000 0.885512
-14.150000 0.917663
-14.050000 0.928397
-13.950000 0.942173
-13.850000 0.968439
-13.750000 0.969584
-13.650000 0.974996
-13.550000 0.987745
-13.450000 1.025744
-13.350000 0.989569
-13.250000 1.006521
-13.150000 1.014548
-13.050000 1.037779
-12.950000 1.023172
-12.850000 1.036583
-12.750000 1.062249
-12.650000 1.031333
-12.550000 1.040387
-12.450000 1.050563
-12.350000 1.054920
-12.250000 1.055874
-12.150000 1.065010
-12.050000 1.065516
-11.950000 1.062594
-11.850000 1.059906
-11.750000 1.055241
-11.650000 1.056194
-11.550000 1.071737
-11.450000 1.068318
-11.350000 1.055219
-11.250000 1.045662
-11.150000 1.067277
-11.050000 1.062834
-10.950000 1.066318
-10.850000 1.070541
-10.750000 1.073146
-10.650000 1.061581
-10.550000 1.062999
-10.450000 1.059979
-10.350000 1.080810
-10.250000 1.066330
-10.150000 1.054024
-10.050000 1.076962
-9.950000 1.069266
-9.850000 1.060520
-9.750000 1.059470
-9.650000 1.068571
-9.550000 1.061878
-9.450000 1.072982
-9.350000 1.078310
-9.250000 1.057888
-9.150000 1.060753
-9.050000 1.065426
-8.950000 1.064586
-8.850000 1.078879
-8.750000 1.064259
-8.650000 1.077674
-8.550000 1.047745
-8.450000 1.060135
-8.350000 1.066993
-8.250000 1.066957
-8.150000 1.078800
-8.050000 1.079611
-7.950000 1.070942
-7.850000 1.069488
-7.750000 1.061689
-7.650000 1.066121
-7.550000 1.093079
-7.450000 1.077966
-7.350000 1.080737
-7.250000 1.057312
-7.150000 1.067953
-7.050000 1.061631
-6.950000 1.086877
-6.850000 1.067832
-6.750000 1.070252
-6.650000 1.067287
-6.550000 1.075586
-6.450000 1.068779
-6.350000 1.072972
-6.250000 1.076090
-6.150000 1.056506
-6.050000 1.071780
-5.950000 1.065063
-5.850000 1.075905
-5.750000 1.065186
-5.650000 1.069006
-5.550000 1.067501
-5.450000 1.061217
-5.350000 1.072477
-5.250000 1.079434
-5.150000 1.075263
-5.050000 1.073114
-4.950000 1.079274
-4.850000 1.059404
-4.750000 1.060217
-4.650000 1.063848
-4.550000 1.065890
-4.450000 1.069955
-4.350000 1.072544
-4.250000 1.068550
-4.150000 1.065190
-4.050000 1.070463
-3.950000 1.079524
-3.850000 1.059686
-3.750000 1.071797
-3.650000 1.065039
-3.550000 1.065547
-3.450000 1.072236
-3.350000 1.078701
-3.250000 1.057223
-3.150000 1.079327
-3.050000 1.061608
-2.950000 1.061408
-2.850000 1.078024
-2.750000 1.078126
-2.650000 1.043658
-2.550000 1.056844
-2.450000 1.064620
-2.350000 1.053214
-2.250000 1.076807
-2.150000 1.054259
-2.050000 1.063396
-1.950000 1.051589
-1.850000 1.043811
-1.750000 1.041611
-1.650000 1.056641
-1.550000 1.026127
-1.450000 1.030823
-1.350000 1.011060
-1.250000 1.016898
-1.150000 0.999795
-1.050000 1.001091
-0.950000 0.991014
-0.850000 0.981543
-0.750000 0.954253
-0.650000 0.925437
-0.550000 0.938952
-0.450000 0.927970
-0.350000 0.897864
-0.250000 0.871578
-0.150000 0.851161
-0.050000 0.829553
0.050000 0.799571
0.150000 0.777665
0.250000 0.745358
0.350000 0.735610
0.450000 0.723132
0.550000 0.676363
0.650000 0.661041
0.750000 0.634582
0.850000 0.627171
0.950000 0.605934
1.050000 0.598867
1.150000 0.585100
1.250000 0.570702
1.350000 0.582913
1.450000 0.573774
1.550000 0.561104
1.650000 0.557019
1.750000 0.540184
1.850000 0.549533
1.950000 0.548865
2.050000 0.533257
2.150000 0.545536
2.250000 0.534877
2.350000 0.540530
2.450000 0.547845
2.550000 0.537987
2.650000 0.540893
2.750000 0.541057
2.850000 0.533814
2.950000 0.536348
3.050000 0.528491
3.150000 0.530958
3.250000 0.525588
3.350000 0.534162
3.450000 0.539902
3.550000 0.528720
3.650000 0.537687
3.750000 0.529169
3.850000 0.525214
3.950000 0.527869
4.050000 0.527969
4.150000 0.536377
4.250000 0.534538
4.350000 0.532894
4.450000 0.530615
4.550000 0.532339
4.650000 0.522489
4.750000 0.535433
4.850000 0.527645
4.950000 0.528870
5.050000 0.538738
5.150000 0.535151
5.250000 0.531520
5.350000 0.530912
5.450000 0.525117
5.550000 0.530971
5.650000 0.532236
5.750000 0.531930
5.850000 0.535909
5.950000 0.533752
6.050000 0.531073
6.150000 0.537011
6.250000 0.532611
6.350000 0.531526
6.450000 0.535389
6.550000 0.538441
6.650000 0.538585
6.750000 0.539921
6.850000 0.532756
6.950000 0.527341
7.050000 0.530078
7.150000 0.534558
7.250000 0.522845
7.350000 0.532547
7.450000 0.526872
7.550000 0.535025
7.650000 0.533310
7.750000 0.534684
7.850000 0.525408
7.950000 0.523321
8.050000 0.530850
8.150000 0.527435
8.250000 0.527239
8.350000 0.528191
8.450000 0.538186
8.550000 0.525979
8.650000 0.533963
8.750000 0.534153
8.850000 0.530030
8.950000 0.542750
9.050000 0.536389
9.150000 0.538262
9.250000 0.525555
9.350000 0.528222
9.450000 0.516015
9.550000 0.534160
9.650000 0.536207
9.750000 0.534475
9.850000 0.539941
9.950000 0.531747
10.050000 0.533036
10.150000 0.530682
10.250000 0.536221
10.350000 0.545317
10.450000 0.535548
10.550000 0.532859
10.650000 0.540083
10.750000 0.524815
10.850000 0.528306
10.950000 0.539970
11.050000 0.537404
11.150000 0.535021
11.250000 0.532355
11.350000 0.525019
11.450000 0.533103
11.550000 0.524493
11.650000 0.535883
11.750000 0.523735
11.850000 0.531825
11.950000 0.538640
12.050000 0.530772
12.150000 0.527997
12.250000 0.526339
12.350000 0.516162
12.450000 0.535295
12.550000 0.524400
12.650000 0.535414
12.750000 0.536316
12.850000 0.520502
12.950000 0.522996
13.050000 0.521728
13.150000 0.525248
13.250000 0.514908
13.350000 0.520721
13.450000 0.514595
13.550000 0.513335
13.650000 0.500826
13.750000 0.501117
13.850000 0.493938
13.950000 0.491146
14.050000 0.468777
14.150000 0.466014
14.250000 0.449683
14.350000 0.428912
14.450000 0.406454
14.550000 0.392083
14.650000 0.381515
14.750000 0.354221
14.850000 0.330694
14.950000 0.300066


==> dm5-2-solution.dat <==
-14.950000 1.063472
-14.850000 1.063472
-14.750000 1.063472
-14.650000 1.063472
-14.550000 1.063472
-14.450000 1.063472
-14.350000 1.063472
-14.250000 1.063472
-14.150000 1.063472
-14.050000 1.063472
-13.950000 1.063472
-13.850000 1.063472
-13.750000 1.063472
-13.650000 1.063472
-13.550000 1.063472
-13.450000 1.063472
-13.350000 1.063472
-13.250000 1.063472
-13.150000 1.063472
-13.050000 1.063472
-12.950000 1.063472
-12.850000 1.063472
-12.750000 1.063472
-12.650000 1.063472
-12.550000 1.063472
-12.450000 1.063472
-12.350000 1.063472
-12.250000 1.063472
-12.150000 1.063472
-12.050000 1.063472
-11.950000 1.063472
-11.850000 1.063472
-11.750000 1.063472
-11.650000 1.063472
-11.550000 1.063472
-11.450000 1.063472
-11.350000 1.063472
-11.250000 1.063472
-11.150000 1.063472
-11.050000 1.063472
-10.950000 1.063472
-10.850000 1.063472
-10.750000 1.063472
-10.650000 1.063472
-10.550000 1.063472
-10.450000 1.063472
-10.350000 1.063472
-10.250000 1.063472
-10.150000 1.063472
-10.050000 1.063472
-9.950000 1.063472
-9.850000 1.063472
-9.750000 1.063472
-9.650000 1.063472
-9.550000 1.063472
-9.450000 1.063472
-9.350000 1.063472
-9.250000 1.063472
-9.150000 1.063472
-9.050000 1.063472
-8.950000 1.063472
-8.850000 1.063472
-8.750000 1.063472
-8.650000 1.063472
-8.550000 1.063472
-8.450000 1.063472
-8.350000 1.063472
-8.250000 1.063472
-8.150000 1.063472
-8.050000 1.063472
-7.950000 1.063472
-7.850000 1.063472
-7.750000 1.063472
-7.650000 1.063472
-7.550000 1.063472
-7.450000 1.063472
-7.350000 1.063472
-7.250000 1.063472
-7.150000 1.063472
-7.050000 1.063472
-6.950000 1.063471
-6.850000 1.063471
-6.750000 1.063471
-6.650000 1.063470
-6.550000 1.063470
-6.450000 1.063468
-6.350000 1.063467
-6.250000 1.063465
-6.150000 1.063463
-6.050000 1.063459
-5.950000 1.063456
-5.850000 1.063452
-5.750000 1.063443
-5.650000 1.063436
-5.550000 1.063420
-5.450000 1.063410
-5.350000 1.063398
-5.250000 1.063367
-5.150000 1.063347
-5.050000 1.063296
-4.950000 1.063265
-4.850000 1.063228
-4.750000 1.063135
-4.650000 1.063077
-4.550000 1.062933
-4.450000 1.062845
-4.350000 1.062744
-4.250000 1.062495
-4.150000 1.062345
-4.050000 1.061978
-3.950000 1.061758
-3.850000 1.061509
-3.750000 1.060913
-3.650000 1.060559
-3.550000 1.059720
-3.450000 1.059226
-3.350000 1.058676
-3.250000 1.057388
-3.150000 1.056640
-3.050000 1.054905
-2.950000 1.053906
-2.850000 1.051609
-2.750000 1.050299
-2.650000 1.048869
-2.550000 1.045626
-2.450000 1.043795
-2.350000 1.039677
-2.250000 1.037373
-2.150000 1.032234
-2.050000 1.029383
-1.950000 1.026333
-1.850000 1.019605
-1.750000 1.015913
-1.650000 1.007835
-1.550000 1.003437
-1.450000 0.993892
-1.350000 0.988735
-1.250000 0.977634
-1.150000 0.971684
-1.050000 0.958977
-0.950000 0.945195
-0.850000 0.937906
-0.750000 0.922549
-0.650000 0.914493
-0.550000 0.897663
-0.450000 0.879944
-0.350000 0.870781
-0.250000 0.851922
-0.150000 0.832463
-0.050000 0.822555
0.050000 0.802488
0.150000 0.782231
0.250000 0.761974
0.350000 0.741909
0.450000 0.722230
0.550000 0.712594
0.650000 0.693841
0.750000 0.675916
0.850000 0.658963
0.950000 0.643103
1.050000 0.628425
1.150000 0.614988
1.250000 0.597214
1.350000 0.586941
1.450000 0.577887
1.550000 0.569992
1.650000 0.563180
1.750000 0.557363
1.850000 0.552447
1.950000 0.546546
2.050000 0.543456
2.150000 0.540933
2.250000 0.538893
2.350000 0.537259
2.450000 0.535963
2.550000 0.534522
2.650000 0.533824
2.750000 0.533288
2.850000 0.532880
2.950000 0.532573
3.050000 0.532251
3.150000 0.532105
3.250000 0.531998
3.350000 0.531920
3.450000 0.531865
3.550000 0.531810
3.650000 0.531787
3.750000 0.531770
3.850000 0.531759
3.950000 0.531751
4.050000 0.531744
4.150000 0.531741
4.250000 0.531740
4.350000 0.531738
4.450000 0.531737
4.550000 0.531737
4.650000 0.531737
4.750000 0.531736
4.850000 0.531736
4.950000 0.531736
5.050000 0.531736
5.150000 0.531736
5.250000 0.531736
5.350000 0.531736
5.450000 0.531736
5.550000 0.531736
5.650000 0.531736
5.750000 0.531736
5.850000 0.531736
5.950000 0.531736
6.050000 0.531736
6.150000 0.531736
6.250000 0.531736
6.350000 0.531736
6.450000 0.531736
6.550000 0.531736
6.650000 0.531736
6.750000 0.531736
6.850000 0.531736
6.950000 0.531736
7.050000 0.531736
7.150000 0.531736
7.250000 0.531736
7.350000 0.531736
7.450000 0.531736
7.550000 0.531736
7.650000 0.531736
7.750000 0.531736
7.850000 0.531736
7.950000 0.531736
8.050000 0.531736
8.150000 0.531736
8.250000 0.531736
8.350000 0.531736
8.450000 0.531736
8.550000 0.531736
8.650000 0.531736
8.750000 0.531736
8.850000 0.531736
8.950000 0.531736
9.050000 0.531736
9.150000 0.531736
9.250000 0.531736
9.350000 0.531736
9.450000 0.531736
9.550000 0.531736
9.650000 0.531736
9.750000 0.531736
9.850000 0.531736
9.950000 0.531736
10.050000 0.531736
10.150000 0.531736
10.250000 0.531736
10.350000 0.531736
10.450000 0.531736
10.550000 0.531736
10.650000 0.531736
10.750000 0.531736
10.850000 0.531736
10.950000 0.531736
11.050000 0.531736
11.150000 0.531736
11.250000 0.531736
11.350000 0.531736
11.450000 0.531736
11.550000 0.531736
11.650000 0.531736
11.750000 0.531736
11.850000 0.531736
11.950000 0.531736
12.050000 0.531736
12.150000 0.531736
12.250000 0.531736
12.350000 0.531736
12.450000 0.531736
12.550000 0.531736
12.650000 0.531736
12.750000 0.531736
12.850000 0.531736
12.950000 0.531736
13.050000 0.531736
13.150000 0.531736
13.250000 0.531736
13.350000 0.531736
13.450000 0.531736
13.550000 0.531736
13.650000 0.531736
13.750000 0.531736
13.850000 0.531736
13.950000 0.531736
14.050000 0.531736
14.150000 0.531736
14.250000 0.531736
14.350000 0.531736
14.450000 0.531736
14.550000 0.531736
14.650000 0.531736
14.750000 0.531736
14.850000 0.531736
14.950000 0.531736


==> dm5-4-density.dat <==
-14.950000 0.624114
-14.850000 0.643720
-14.750000 0.679900
-14.650000 0.673957
-14.550000 0.706312
-14.450000 0.712839
-14.350000 0.739693
-14.250000 0.758198
-14.150000 0.782245
-14.050000 0.801114
-13.950000 0.820586
-13.850000 0.826805
-13.750000 0.838455
-13.650000 0.853774
-13.550000 0.871954
-13.450000 0.887127
-13.350000 0.891605
-13.250000 0.894473
-13.150000 0.923524
-13.050000 0.904731
-12.950000 0.934740
-12.850000 0.945013
-12.750000 0.951792
-12.650000 0.964872
-12.550000 0.959372
-12.450000 0.976178
-12.350000 0.969072
-12.250000 0.980833
-12.150000 0.995446
-12.050000 0.986178
-11.950000 1.001834
-11.850000 1.010184
-11.750000 0.999681
-11.650000 0.990280
-11.550000 1.017229
-11.450000 1.014158
-11.350000 1.020286
-11.250000 1.018413
-11.150000 1.008673
-11.050000 1.018629
-10.950000 1.038588
-10.850000 1.034398
-10.750000 1.035501
-10.650000 1.033698
-10.550000 1.041111
-10.450000 1.043355
-10.350000 1.051541
-10.250000 1.039107
-10.150000 1.049232
-10.050000 1.061129
-9.950000 1.040290
-9.850000 1.063358
-9.750000 1.027088
-9.650000 1.051675
-9.550000 1.049583
-9.450000 1.038401
-9.350000 1.048268
-9.250000 1.055414
-9.150000 1.044390
-9.050000 1.051844
-8.950000 1.060720
-8.850000 1.067522
-8.750000 1.062495
-8.650000 1.051115
-8.550000 1.050289
-8.450000 1.059674
-8.350000 1.041686
-8.250000 1.064004
-8.150000 1.081052
-8.050000 1.052356
-7.950000 1.056866
-7.850000 1.047928
-7.750000 1.066737
-7.650000 1.080259
-7.550000 1.070624
-7.450000 1.051807
-7.350000 1.051948
-7.250000 1.070283
-7.150000 1.070063
-7.050000 1.066553
-6.950000 1.055189
-6.850000 1.053382
-6.750000 1.062101
-6.650000 1.066131
-6.550000 1.072051
-6.450000 1.066351
-6.350000 1.035182
-6.250000 1.049643
-6.150000 1.065031
-6.050000 1.066475
-5.950000 1.070255
-5.850000 1.060170
-5.750000 1.051583
-5.650000 1.053643
-5.550000 1.066206
-5.450000 1.062296
-5.350000 1.051426
-5.250000 1.058303
-5.150000 1.048956
-5.050000 1.059658
-4.950000 1.056639
-4.850000 1.050060
-4.750000 1.057706
-4.650000 1.060393
-4.550000 1.055923
-4.450000 1.044182
-4.350000 1.057888
-4.250000 1.042750
-4.150000 1.060632
-4.050000 1.055410
-3.950000 1.044965
-3.850000 1.054639
-3.750000 1.028745
-3.650000 1.050222
-3.550000 1.037113
-3.450000 1.052962
-3.350000 1.038860
-3.250000 1.028575
-3.150000 1.023941
-3.050000 1.012555
-2.950000 1.028559
-2.850000 1.006838
-2.750000 1.023877
-2.650000 1.032810
-2.550000 1.017655
-2.450000 1.015577
-2.350000 0.996196
-2.250000 1.002211
-2.150000 1.004818
-2.050000 0.989150
-1.950000 0.986534
-1.850000 0.976087
-1.750000 0.980737
-1.650000 0.976745
-1.550000 0.965655
-1.450000 0.952762
-1.350000 0.945309
-1.250000 0.929740
-1.150000 0.936418
-1.050000 0.918084
-0.950000 0.928862
-0.850000 0.907477
-0.750000 0.892144
-0.650000 0.880912
-0.550000 0.877358
-0.450000 0.852497
-0.350000 0.864641
-0.250000 0.841242
-0.150000 0.841066
-0.050000 0.815847
0.050000 0.809587
0.150000 0.792114
0.250000 0.784266
0.350000 0.777100
0.450000 0.763050
0.550000 0.748498
0.650000 0.740187
0.750000 0.728651
0.850000 0.729700
0.950000 0.708507
1.050000 0.695694
1.150000 0.694522
1.250000 0.677181
1.350000 0.671996
1.450000 0.669515
1.550000 0.661744
1.650000 0.638418
1.750000 0.645168
1.850000 0.619478
1.950000 0.611448
2.050000 0.603375
2.150000 0.611843
2.250000 0.609572
2.350000 0.602055
2.450000 0.597031
2.550000 0.567105
2.650000 0.585682
2.750000 0.562727
2.850000 0.579528
2.950000 0.577363
3.050000 0.562987
3.150000 0.555413
3.250000 0.551471
3.350000 0.552463
3.450000 0.552301
3.550000 0.550810
3.650000 0.569650
3.750000 0.545965
3.850000 0.555717
3.950000 0.543985
4.050000 0.540116
4.150000 0.541082
4.250000 0.540212
4.350000 0.538438
4.450000 0.551242
4.550000 0.538508
4.650000 0.538794
4.750000 0.546611
4.850000 0.531780
4.950000 0.534614
5.050000 0.543835
5.150000 0.533623
5.250000 0.527829
5.350000 0.533371
5.450000 0.531184
5.550000 0.532967
5.650000 0.530109
5.750000 0.526017
5.850000 0.546851
5.950000 0.528473
6.050000 0.523303
6.150000 0.525895
6.250000 0.523617
6.350000 0.533292
6.450000 0.538000
6.550000 0.524892
6.650000 0.536809
6.750000 0.537628
6.850000 0.526031
6.950000 0.532643
7.050000 0.531941
7.150000 0.533444
7.250000 0.543578
7.350000 0.536390
7.450000 0.533483
7.550000 0.527437
7.650000 0.522469
7.750000 0.534613
7.850000 0.536234
7.950000 0.533558
8.050000 0.528716
8.150000 0.522126
8.250000 0.526643
8.350000 0.536514
8.450000 0.542041
8.550000 0.519526
8.650000 0.540693
8.750000 0.519578
8.850000 0.535530
8.950000 0.534221
9.050000 0.530784
9.150000 0.527448
9.250000 0.537737
9.350000 0.532338
9.450000 0.531317
9.550000 0.527275
9.650000 0.534565
9.750000 0.531349
9.850000 0.529978
9.950000 0.518374
10.050000 0.535368
10.150000 0.529982
10.250000 0.527290
10.350000 0.533397
10.450000 0.528951
10.550000 0.526362
10.650000 0.535262
10.750000 0.529651
10.850000 0.530342
10.950000 0.528887
11.050000 0.519179
11.150000 0.516954
11.250000 0.512128
11.350000 0.517499
11.450000 0.534416
11.550000 0.534147
11.650000 0.517288
11.750000 0.520444
11.850000 0.503567
11.950000 0.503941
12.050000 0.509206
12.150000 0.516753
12.250000 0.500462
12.350000 0.506463
12.450000 0.507891
12.550000 0.488879
12.650000 0.503163
12.750000 0.485146
12.850000 0.479427
12.950000 0.476507
13.050000 0.467231
13.150000 0.461976
13.250000 0.464797
13.350000 0.457659
13.450000 0.443828
13.550000 0.432587
13.650000 0.434958
13.750000 0.412967
13.850000 0.422017
13.950000 0.418614
14.050000 0.390893
14.150000 0.382765
14.250000 0.383556
14.350000 0.369592
14.450000 0.347131
14.550000 0.349247
14.650000 0.326851
14.750000 0.322705
14.850000 0.294761
14.950000 0.290305


==> dm5-4-solution.dat <==
-14.950000 1.063472
-14.850000 1.063472
-14.750000 1.063472
-14.650000 1.063472
-14.550000 1.063472
-14.450000 1.063472
-14.350000 1.063472
-14.250000 1.063472
-14.150000 1.063472
-14.050000 1.063472
-13.950000 1.063471
-13.850000 1.063471
-13.750000 1.063471
-13.650000 1.063471
-13.550000 1.063471
-13.450000 1.063471
-13.350000 1.063470
-13.250000 1.063470
-13.150000 1.063470
-13.050000 1.063469
-12.950000 1.063468
-12.850000 1.063468
-12.750000 1.063467
-12.650000 1.063466
-12.550000 1.063466
-12.450000 1.063465
-12.350000 1.063463
-12.250000 1.063463
-12.150000 1.063461
-12.050000 1.063459
-11.950000 1.063456
-11.850000 1.063456
-11.750000 1.063452
-11.650000 1.063448
-11.550000 1.063448
-11.450000 1.063443
-11.350000 1.063436
-11.250000 1.063436
-11.150000 1.063429
-11.050000 1.063420
-10.950000 1.063410
-10.850000 1.063410
-10.750000 1.063398
-10.650000 1.063384
-10.550000 1.063384
-10.450000 1.063367
-10.350000 1.063347
-10.250000 1.063324
-10.150000 1.063324
-10.050000 1.063296
-9.950000 1.063265
-9.850000 1.063265
-9.750000 1.063228
-9.650000 1.063185
-9.550000 1.063185
-9.450000 1.063135
-9.350000 1.063077
-9.250000 1.063010
-9.150000 1.063010
-9.050000 1.062933
-8.950000 1.062845
-8.850000 1.062845
-8.750000 1.062744
-8.650000 1.062628
-8.550000 1.062628
-8.450000 1.062495
-8.350000 1.062345
-8.250000 1.062173
-8.150000 1.062173
-8.050000 1.061978
-7.950000 1.061758
-7.850000 1.061758
-7.750000 1.061509
-7.650000 1.061229
-7.550000 1.061229
-7.450000 1.060913
-7.350000 1.060559
-7.250000 1.060163
-7.150000 1.060163
-7.050000 1.059720
-6.950000 1.059226
-6.850000 1.059226
-6.750000 1.058676
-6.650000 1.058065
-6.550000 1.057388
-6.450000 1.057388
-6.350000 1.056640
-6.250000 1.055814
-6.150000 1.055814
-6.050000 1.054905
-5.950000 1.053906
-5.850000 1.053906
-5.750000 1.052809
-5.650000 1.051609
-5.550000 1.050299
-5.450000 1.050299
-5.350000 1.048869
-5.250000 1.047314
-5.150000 1.047314
-5.050000 1.045626
-4.950000 1.043795
-4.850000 1.041815
-4.750000 1.041815
-4.650000 1.039677
-4.550000 1.037373
-4.450000 1.037373
-4.350000 1.034895
-4.250000 1.032234
-4.150000 1.029383
-4.050000 1.029383
-3.950000 1.026333
-3.850000 1.023076
-3.750000 1.019605
-3.650000 1.019605
-3.550000 1.015913
-3.450000 1.011992
-3.350000 1.007835
-3.250000 1.007835
-3.150000 1.003437
-3.050000 0.998791
-2.950000 0.998791
-2.850000 0.993892
-2.750000 0.988735
-2.650000 0.983317
-2.550000 0.977634
-2.450000 0.977634
-2.350000 0.971684
-2.250000 0.965465
-2.150000 0.958977
-2.050000 0.958977
-1.950000 0.952220
-1.850000 0.945195
-1.750000 0.937906
-1.650000 0.937906
-1.550000 0.930355
-1.450000 0.922549
-1.350000 0.914493
-1.250000 0.906194
-1.150000 0.897663
-1.050000 0.897663
-0.950000 0.888909
-0.850000 0.879944
-0.750000 0.870781
-0.650000 0.861435
-0.550000 0.851922
-0.450000 0.851922
-0.350000 0.842258
-0.250000 0.832463
-0.150000 0.822555
-0.050000 0.812557
0.050000 0.802488
0.150000 0.792372
0.250000 0.782231
0.350000 0.782231
0.450000 0.772091
0.550000 0.761974
0.650000 0.751905
0.750000 0.741909
0.850000 0.732009
0.950000 0.722230
1.050000 0.712594
1.150000 0.703124
1.250000 0.693841
1.350000 0.684765
1.450000 0.675916
1.550000 0.667310
1.650000 0.658963
1.750000 0.650891
1.850000 0.643103
1.950000 0.635612
2.050000 0.628425
2.150000 0.621549
2.250000 0.614988
2.350000 0.608745
2.450000 0.602820
2.550000 0.597214
2.650000 0.591922
2.750000 0.586941
2.850000 0.582265
2.950000 0.577887
3.050000 0.573799
3.150000 0.569992
3.250000 0.563180
3.350000 0.560153
3.450000 0.557363
3.550000 0.554798
3.650000 0.552447
3.750000 0.550295
3.850000 0.548333
3.950000 0.546546
4.050000 0.544925
4.150000 0.543456
4.250000 0.542129
4.350000 0.540933
4.450000 0.538893
4.550000 0.538030
4.650000 0.537259
4.750000 0.536573
4.850000 0.535963
4.950000 0.535422
5.050000 0.534944
5.150000 0.534522
5.250000 0.534151
5.350000 0.533824
5.450000 0.533288
5.550000 0.533070
5.650000 0.532880
5.750000 0.532715
5.850000 0.532573
5.950000 0.532449
6.050000 0.532343
6.150000 0.532251
6.250000 0.532172
6.350000 0.532105
6.450000 0.531998
6.550000 0.531956
6.650000 0.531920
6.750000 0.531890
6.850000 0.531865
6.950000 0.531843
7.050000 0.531825
7.150000 0.531810
7.250000 0.531797
7.350000 0.531787
7.450000 0.531770
7.550000 0.531764
7.650000 0.531759
7.750000 0.531755
7.850000 0.531751
7.950000 0.531749
8.050000 0.531746
8.150000 0.531744
8.250000 0.531743
8.350000 0.531741
8.450000 0.531740
8.550000 0.531739
8.650000 0.531738
8.750000 0.531738
8.850000 0.531738
8.950000 0.531737
9.050000 0.531737
9.150000 0.531737
9.250000 0.531737
9.350000 0.531737
9.450000 0.531736
9.550000 0.531736
9.650000 0.531736
9.750000 0.531736
9.850000 0.531736
9.950000 0.531736
10.050000 0.531736
10.150000 0.531736
10.250000 0.531736
10.350000 0.531736
10.450000 0.531736
10.550000 0.531736
10.650000 0.531736
10.750000 0.531736
10.850000 0.531736
10.950000 0.531736
11.050000 0.531736
11.150000 0.531736
11.250000 0.531736
11.350000 0.531736
11.450000 0.531736
11.550000 0.531736
11.650000 0.531736
11.750000 0.531736
11.850000 0.531736
11.950000 0.531736
12.050000 0.531736
12.150000 0.531736
12.250000 0.531736
12.350000 0.531736
12.450000 0.531736
12.550000 0.531736
12.650000 0.531736
12.750000 0.531736
12.850000 0.531736
12.950000 0.531736
13.050000 0.531736
13.150000 0.531736
13.250000 0.531736
13.350000 0.531736
13.450000 0.531736
13.550000 0.531736
13.650000 0.531736
13.750000 0.531736
13.850000 0.531736
13.950000 0.531736
14.050000 0.531736
14.150000 0.531736
14.250000 0.531736
14.350000 0.531736
14.450000 0.531736
14.550000 0.531736
14.650000 0.531736
14.750000 0.531736
14.850000 0.531736
14.950000 0.531736


==> dm5-6-density.dat <==
-14.950000 0.610127
-14.850000 0.619181
-14.750000 0.640116
-14.650000 0.652256
-14.550000 0.676078
-14.450000 0.690633
-14.350000 0.703865
-14.250000 0.708871
-14.150000 0.726891
-14.050000 0.731904
-13.950000 0.762534
-13.850000 0.768044
-13.750000 0.785614
-13.650000 0.787765
-13.550000 0.804642
-13.450000 0.802849
-13.350000 0.818946
-13.250000 0.819900
-13.150000 0.847382
-13.050000 0.846869
-12.950000 0.861487
-12.850000 0.867525
-12.750000 0.867731
-12.650000 0.876299
-12.550000 0.880747
-12.450000 0.897381
-12.350000 0.890099
-12.250000 0.911165
-12.150000 0.906727
-12.050000 0.897302
-11.950000 0.935050
-11.850000 0.922880
-11.750000 0.936937
-11.650000 0.958795
-11.550000 0.927189
-11.450000 0.954848
-11.350000 0.957247
-11.250000 0.942935
-11.150000 0.956611
-11.050000 0.978310
-10.950000 0.958993
-10.850000 0.976492
-10.750000 0.990462
-10.650000 0.990317
-10.550000 0.965119
-10.450000 0.991616
-10.350000 0.986587
-10.250000 0.981097
-10.150000 1.006138
-10.050000 0.995395
-9.950000 0.996394
-9.850000 1.000015
-9.750000 1.025561
-9.650000 1.009952
-9.550000 1.015743
-9.450000 1.011566
-9.350000 1.013521
-9.250000 1.007937
-9.150000 1.009529
-9.050000 1.004784
-8.950000 1.031721
-8.850000 1.016930
-8.750000 1.011800
-8.650000 1.027212
-8.550000 1.017653
-8.450000 1.016956
-8.350000 1.040549
-8.250000 1.020897
-8.150000 1.034144
-8.050000 1.015457
-7.950000 1.026242
-7.850000 1.039438
-7.750000 1.042003
-7.650000 1.037734
-7.550000 1.033656
-7.450000 1.013844
-7.350000 1.034628
-7.250000 1.034454
-7.150000 1.044511
-7.050000 1.025128
-6.950000 1.021576
-6.850000 1.036072
-6.750000 1.035183
-6.650000 1.029628
-6.550000 1.033334
-6.450000 1.033802
-6.350000 1.039391
-6.250000 1.021093
-6.150000 1.020641
-6.050000 1.025121
-5.950000 1.037045
-5.850000 1.021151
-5.750000 1.033332
-5.650000 1.023633
-5.550000 1.017184
-5.450000 1.012033
-5.350000 1.034501
-5.250000 1.017953
-5.150000 1.016609
-5.050000 1.008318
-4.950000 1.022440
-4.850000 1.031254
-4.750000 1.031285
-4.650000 1.012344
-4.550000 1.008692
-4.450000 1.019201
-4.350000 1.015388
-4.250000 1.001631
-4.150000 1.014066
-4.050000 1.010996
-3.950000 1.006901
-3.850000 1.012560
-3.750000 0.999681
-3.650000 0.990831
-3.550000 1.005320
-3.450000 0.985462
-3.350000 0.984220
-3.250000 0.988501
-3.150000 0.973495
-3.050000 0.976874
-2.950000 0.974702
-2.850000 0.981378
-2.750000 0.982132
-2.650000 0.972611
-2.550000 0.966830
-2.450000 0.968512
-2.350000 0.936485
-2.250000 0.960081
-2.150000 0.949148
-2.050000 0.951990
-1.950000 0.946527
-1.850000 0.932628
-1.750000 0.949463
-1.650000 0.923996
-1.550000 0.909425
-1.450000 0.905715
-1.350000 0.906243
-1.250000 0.902813
-1.150000 0.893928
-1.050000 0.878758
-0.950000 0.903134
-0.850000 0.870105
-0.750000 0.869129
-0.650000 0.863764
-0.550000 0.861240
-0.450000 0.851836
-0.350000 0.859530
-0.250000 0.837094
-0.150000 0.823894
-0.050000 0.824983
0.050000 0.820627
0.150000 0.806178
0.250000 0.801824
0.350000 0.783987
0.450000 0.784561
0.550000 0.781354
0.650000 0.772068
0.750000 0.754144
0.850000 0.748611
0.950000 0.747760
1.050000 0.757530
1.150000 0.727491
1.250000 0.729161
1.350000 0.715041
1.450000 0.710569
1.550000 0.701161
1.650000 0.694236
1.750000 0.696256
1.850000 0.684823
1.950000 0.678353
2.050000 0.675839
2.150000 0.660392
2.250000 0.660620
2.350000 0.657440
2.450000 0.650181
2.550000 0.648125
2.650000 0.636551
2.750000 0.644824
2.850000 0.630336
2.950000 0.622213
3.050000 0.625569
3.150000 0.623656
3.250000 0.606843
3.350000 0.610726
3.450000 0.605654
3.550000 0.601864
3.650000 0.586779
3.750000 0.587318
3.850000 0.584069
3.950000 0.592116
4.050000 0.594612
4.150000 0.577684
4.250000 0.581060
4.350000 0.572464
4.450000 0.562778
4.550000 0.553888
4.650000 0.573804
4.750000 0.568102
4.850000 0.564728
4.950000 0.559336
5.050000 0.564595
5.150000 0.545248
5.250000 0.544718
5.350000 0.549203
5.450000 0.554390
5.550000 0.559852
5.650000 0.550576
5.750000 0.538699
5.850000 0.543782
5.950000 0.529544
6.050000 0.547368
6.150000 0.538132
6.250000 0.543158
6.350000 0.540252
6.450000 0.531073
6.550000 0.538363
6.650000 0.541696
6.750000 0.538565
6.850000 0.525520
6.950000 0.539556
7.050000 0.528702
7.150000 0.535936
7.250000 0.543373
7.350000 0.539744
7.450000 0.535734
7.550000 0.537128
7.650000 0.530689
7.750000 0.537349
7.850000 0.521717
7.950000 0.530555
8.050000 0.521479
8.150000 0.537833
8.250000 0.525587
8.350000 0.526028
8.450000 0.534492
8.550000 0.537258
8.650000 0.537973
8.750000 0.522507
8.850000 0.526895
8.950000 0.526075
9.050000 0.519717
9.150000 0.526629
9.250000 0.534050
9.350000 0.528197
9.450000 0.520638
9.550000 0.516422
9.650000 0.519353
9.750000 0.513072
9.850000 0.519012
9.950000 0.510719
10.050000 0.515104
10.150000 0.508068
10.250000 0.531423
10.350000 0.508298
10.450000 0.514992
10.550000 0.509691
10.650000 0.516901
10.750000 0.500375
10.850000 0.501414
10.950000 0.503223
11.050000 0.493627
11.150000 0.498857
11.250000 0.501096
11.350000 0.504210
11.450000 0.498229
11.550000 0.493780
11.650000 0.489894
11.750000 0.478665
11.850000 0.486610
11.950000 0.474492
12.050000 0.477465
12.150000 0.476457
12.250000 0.459807
12.350000 0.454734
12.450000 0.453010
12.550000 0.455238
12.650000 0.449307
12.750000 0.438614
12.850000 0.419895
12.950000 0.435130
13.050000 0.431481
13.150000 0.417018
13.250000 0.417037
13.350000 0.403857
13.450000 0.407885
13.550000 0.398349
13.650000 0.384442
13.750000 0.396359
13.850000 0.372632
13.950000 0.368483
14.050000 0.367121
14.150000 0.353598
14.250000 0.346425
14.350000 0.338029
14.450000 0.333509
14.550000 0.314057
14.650000 0.311124
14.750000 0.299995
14.850000 0.291175
14.950000 0.293564


==> dm5-6-solution.dat <==
-14.950000 1.063296
-14.850000 1.063265
-14.750000 1.063265
-14.650000 1.063228
-14.550000 1.063228
-14.450000 1.063185
-14.350000 1.063185
-14.250000 1.063135
-14.150000 1.063135
-14.050000 1.063077
-13.950000 1.063077
-13.850000 1.063010
-13.750000 1.063010
-13.650000 1.062933
-13.550000 1.062933
-13.450000 1.062845
-13.350000 1.062845
-13.250000 1.062845
-13.150000 1.062744
-13.050000 1.062744
-12.950000 1.062628
-12.850000 1.062628
-12.750000 1.062495
-12.650000 1.062495
-12.550000 1.062345
-12.450000 1.062345
-12.350000 1.062173
-12.250000 1.062173
-12.150000 1.061978
-12.050000 1.061978
-11.950000 1.061758
-11.850000 1.061758
-11.750000 1.061758
-11.650000 1.061509
-11.550000 1.061509
-11.450000 1.061229
-11.350000 1.061229
-11.250000 1.060913
-11.150000 1.060913
-11.050000 1.060559
-10.950000 1.060559
-10.850000 1.060163
-10.750000 1.060163
-10.650000 1.059720
-10.550000 1.059720
-10.450000 1.059226
-10.350000 1.059226
-10.250000 1.058676
-10.150000 1.058676
-10.050000 1.058676
-9.950000 1.058065
-9.850000 1.058065
-9.750000 1.057388
-9.650000 1.057388
-9.550000 1.056640
-9.450000 1.056640
-9.350000 1.055814
-9.250000 1.055814
-9.150000 1.054905
-9.050000 1.054905
-8.950000 1.053906
-8.850000 1.053906
-8.750000 1.052809
-8.650000 1.052809
-8.550000 1.051609
-8.450000 1.051609
-8.350000 1.051609
-8.250000 1.050299
-8.150000 1.050299
-8.050000 1.048869
-7.950000 1.048869
-7.850000 1.047314
-7.750000 1.047314
-7.650000 1.045626
-7.550000 1.045626
-7.450000 1.043795
-7.350000 1.043795
-7.250000 1.041815
-7.150000 1.041815
-7.050000 1.039677
-6.950000 1.039677
-6.850000 1.037373
-6.750000 1.037373
-6.650000 1.034895
-6.550000 1.034895
-6.450000 1.032234
-6.350000 1.032234
-6.250000 1.029383
-6.150000 1.029383
-6.050000 1.026333
-5.950000 1.026333
-5.850000 1.026333
-5.750000 1.023076
-5.650000 1.023076
-5.550000 1.019605
-5.450000 1.019605
-5.350000 1.015913
-5.250000 1.015913
-5.150000 1.011992
-5.050000 1.011992
-4.950000 1.007835
-4.850000 1.007835
-4.750000 1.003437
-4.650000 1.003437
-4.550000 0.998791
-4.450000 0.998791
-4.350000 0.993892
-4.250000 0.993892
-4.150000 0.988735
-4.050000 0.988735
-3.950000 0.983317
-3.850000 0.983317
-3.750000 0.977634
-3.650000 0.977634
-3.550000 0.971684
-3.450000 0.971684
-3.350000 0.965465
-3.250000 0.965465
-3.150000 0.958977
-3.050000 0.958977
-2.950000 0.952220
-2.850000 0.945195
-2.750000 0.945195
-2.650000 0.937906
-2.550000 0.937906
-2.450000 0.930355
-2.350000 0.930355
-2.250000 0.922549
-2.150000 0.922549
-2.050000 0.914493
-1.950000 0.914493
-1.850000 0.906194
-1.750000 0.906194
-1.650000 0.897663
-1.550000 0.897663
-1.450000 0.888909
-1.350000 0.879944
-1.250000 0.879944
-1.150000 0.870781
-1.050000 0.870781
-0.950000 0.861435
-0.850000 0.861435
-0.750000 0.851922
-0.650000 0.842258
-0.550000 0.842258
-0.450000 0.832463
-0.350000 0.832463
-0.250000 0.822555
-0.150000 0.822555
-0.050000 0.812557
0.050000 0.802488
0.150000 0.802488
0.250000 0.792372
0.350000 0.792372
0.450000 0.782231
0.550000 0.772091
0.650000 0.772091
0.750000 0.761974
0.850000 0.761974
0.950000 0.751905
1.050000 0.741909
1.150000 0.741909
1.250000 0.732009
1.350000 0.722230
1.450000 0.722230
1.550000 0.712594
1.650000 0.712594
1.750000 0.703124
1.850000 0.693841
1.950000 0.693841
2.050000 0.684765
2.150000 0.675916
2.250000 0.675916
2.350000 0.667310
2.450000 0.658963
2.550000 0.658963
2.650000 0.650891
2.750000 0.643103
2.850000 0.643103
2.950000 0.635612
3.050000 0.628425
3.150000 0.628425
3.250000 0.621549
3.350000 0.614988
3.450000 0.614988
3.550000 0.608745
3.650000 0.602820
3.750000 0.597214
3.850000 0.597214
3.950000 0.591922
4.050000 0.586941
4.150000 0.586941
4.250000 0.582265
4.350000 0.577887
4.450000 0.577887
4.550000 0.573799
4.650000 0.569992
4.750000 0.566456
4.850000 0.566456
4.950000 0.563180
5.050000 0.560153
5.150000 0.560153
5.250000 0.557363
5.350000 0.554798
5.450000 0.552447
5.550000 0.552447
5.650000 0.550295
5.750000 0.548333
5.850000 0.546546
5.950000 0.546546
6.050000 0.544925
6.150000 0.543456
6.250000 0.543456
6.350000 0.542129
6.450000 0.540933
6.550000 0.539857
6.650000 0.539857
6.750000 0.538893
6.850000 0.538030
6.950000 0.537259
7.050000 0.537259
7.150000 0.536573
7.250000 0.535963
7.350000 0.535963
7.450000 0.535422
7.550000 0.534944
7.650000 0.534522
7.750000 0.534522
7.850000 0.534151
7.950000 0.533824
8.050000 0.533538
8.150000 0.533538
8.250000 0.533288
8.350000 0.533070
8.450000 0.532880
8.550000 0.532880
8.650000 0.532715
8.750000 0.532573
8.850000 0.532573
8.950000 0.532449
9.050000 0.532343
9.150000 0.532251
9.250000 0.532251
9.350000 0.532172
9.450000 0.532105
9.550000 0.532047
9.650000 0.532047
9.750000 0.531998
9.850000 0.531956
9.950000 0.531920
10.050000 0.531920
10.150000 0.531890
10.250000 0.531865
10.350000 0.531865
10.450000 0.531843
10.550000 0.531825
10.650000 0.531810
10.750000 0.531810
10.850000 0.531797
10.950000 0.531787
11.050000 0.531778
11.150000 0.531778
11.250000 0.531770
11.350000 0.531764
11.450000 0.531759
11.550000 0.531759
11.650000 0.531755
11.750000 0.531751
11.850000 0.531751
11.950000 0.531749
12.050000 0.531746
12.150000 0.531744
12.250000 0.531744
12.350000 0.531743
12.450000 0.531741
12.550000 0.531740
12.650000 0.531740
12.750000 0.531740
12.850000 0.531739
12.950000 0.531738
13.050000 0.531738
13.150000 0.531738
13.250000 0.531738
13.350000 0.531737
13.450000 0.531737
13.550000 0.531737
13.650000 0.531737
13.750000 0.531737
13.850000 0.531737
13.950000 0.531737
14.050000 0.531736
14.150000 0.531736
14.250000 0.531736
14.350000 0.531736
14.450000 0.531736
14.550000 0.531736
14.650000 0.531736
14.750000 0.531736
14.850000 0.531736
14.950000 0.531736

